Can Learning Deteriorate Control? Analyzing Computational Delays in Gaussian Process-Based Event-Triggered Online Learning

When the dynamics of systems are unknown, supervised machine learning techniques are commonly employed to infer models from data. Gaussian process (GP) regression is a particularly popular learning method for this purpose due to the existence of prediction error bounds. Moreover, GP models can be efficiently updated online, such that event-triggered online learning strategies can be pursued to ensure specified tracking accuracies. However, existing trigger conditions must be able to be evaluated at arbitrary times, which cannot be achieved in practice due to non-negligible computation times. Therefore, we first derive a delay-aware tracking error bound, which reveals an accuracy-delay trade-off. Based on this result, we propose a novel event trigger for GP-based online learning with computational delays, which we show to offer advantages over offline trained GP models for sufficiently small computation times. Finally, we demonstrate the effectiveness of the proposed event trigger for online learning in simulations.

==> figures/DataSet.txt <==
x_ref_set_tikz_1 x_ref_set_tikz_2 X_all_final_tikz_1 X_all_final_tikz_2 X_in_tikz_1 X_in_tikz_2 
0.000000 1.000000 -1.119040 1.240128 -1.119040 1.240128 
0.037137 0.999310 0.397078 -1.207379 0.397078 -1.207379 
0.073060 0.997328 1.371501 -0.043873 -0.664505 0.140645 
0.119946 0.992780 -0.234716 1.247207 1.372521 1.394666 
0.164511 0.986375 0.536205 0.773220 -1.027161 1.411778 
0.208902 0.977936 -0.183767 -0.355325 1.371501 -0.043873 
0.260485 0.965478 -1.052118 -0.727475 0.900841 -1.074341 
0.305815 0.952091 -0.910214 -0.746748 -0.234716 1.247207 
0.363020 0.931782 -0.358662 0.203465 0.876622 1.378477 
0.417789 0.908544 -0.711086 0.462237 0.467222 -1.392865 
0.469141 0.883123 -1.265473 -0.171965 1.047388 1.301980 
0.532182 0.846630 -0.780252 -1.130043 0.536205 0.773220 
0.585634 0.810576 -0.486842 1.200162 0.729397 -0.323319 
0.644690 0.764444 0.447346 0.695167 0.466434 -0.986440 
0.708527 0.705683 0.867120 0.822108 0.618138 -1.404501 
0.770623 0.637291 0.877240 0.805838 -0.669231 -1.361486 
0.839176 0.543860 0.882358 0.797599 -1.208605 0.970373 
0.892281 0.451481 0.940766 0.702671 0.584486 -0.548702 
0.937673 0.347520 0.957178 0.675777 1.350666 -1.396662 
0.986332 0.164767 0.998312 0.607292 -0.183767 -0.355325 
0.999895 -0.014477 1.017210 0.575376 0.796550 0.885600 
0.974910 -0.222597 1.035888 0.543457 -0.939382 -0.030707 
0.919308 -0.393539 1.077304 0.469331 -0.163241 0.438939 
0.834000 -0.551764 1.164973 0.289219 0.628094 0.764060 
0.700657 -0.713498 1.208078 0.161420 -0.671925 0.539108 
0.561600 -0.827409 1.226805 0.048734 0.465294 -1.012165 
0.404396 -0.914584 1.228119 0.026926 -1.143007 -0.004908 
0.204858 -0.978792 1.228499 0.015998 1.379232 -0.478843 
0.026315 -0.999654 1.075814 -0.447343 0.255803 -0.828564 
-0.182650 -0.983178 0.872672 -0.677987 0.753801 -0.734715 
-0.355717 -0.934594 0.764420 -0.764246 0.017871 0.597230 
-0.517290 -0.855810 0.566635 -0.879805 1.172710 1.377874 
-0.684328 -0.729174 0.485847 -0.914736 0.141647 -1.084127 
-0.803815 -0.594879 0.257669 -0.980103 -1.052118 -0.727475 
-0.897330 -0.441361 -0.041337 -1.000185 1.022152 -0.737153 
-0.969622 -0.244607 -0.219596 -0.974256 0.942854 -0.769425 
-0.997749 -0.067064 -0.417924 -0.907651 1.287791 -0.450049 
-0.989809 0.142400 -0.471604 -0.881403 -0.910214 -0.746748 
-0.948324 0.317304 -0.548948 -0.836310 0.348134 -0.080133 
-0.876196 0.481956 -0.573789 -0.819728 -0.445021 0.992486 
-0.756478 0.654019 -0.598120 -0.802319 0.255792 0.149171 
-0.627167 0.778885 -0.732477 -0.686687 1.251581 -0.642483 
-0.451023 0.892512 -0.827128 -0.573587 0.771601 0.761187 
-0.283950 0.958839 -0.903857 -0.447736 -0.358662 0.203465 
-0.107702 0.994183 -0.929130 -0.394421 -1.272437 -1.338150 
0.101912 0.994793 -0.951154 -0.339513 0.092393 0.837502 
0.278363 0.960476 -0.969840 -0.283059 1.302032 -1.110281 
0.445819 0.895123 -0.977899 -0.254201 0.206471 -0.091828 
0.622622 0.782523 -0.985092 -0.225296 -1.464294 -0.488632 
0.752657 0.658412 -0.991417 -0.196334 -1.013453 0.882854 
0.873375 0.487049 -1.011021 -0.020939 -0.566355 0.085599 
0.946460 0.322820 -1.010497 0.038403 -1.003054 0.305946 
0.988963 0.148160 -1.006405 0.097905 -0.711086 0.462237 
0.998122 -0.061254 -0.980673 0.243957 0.567644 0.744455 
0.971030 -0.238958 -0.964306 0.301653 -0.148375 -1.248536 
0.899884 -0.436129 -0.921390 0.412287 -0.813069 1.240012 
0.807265 -0.590189 -0.880668 0.491952 -1.042866 0.977451 
0.688562 -0.725178 -0.815531 0.592072 0.115027 1.488404 
0.522264 -0.852784 -0.797411 0.615894 -1.265473 -0.171965 
0.361153 -0.932507 -0.778583 0.639310 -1.180042 1.385694 
0.227494 -0.973779 -0.738835 0.685022 -1.486097 0.824731 
0.119219 -0.992868 -0.717962 0.706498 0.951910 1.106084 
0.039493 -0.999220 -0.696453 0.727373 -1.246692 -0.300652 
-0.070438 -0.997516 -0.674324 0.747883 -0.720389 0.900205 
-0.208945 -0.977927 -0.604391 0.805470 -0.205759 1.231943 
-0.324512 -0.945881 -0.477350 0.885389 -0.954459 -0.708591 
-0.426388 -0.904540 -0.395873 0.924091 -1.063383 -1.091794 
-0.497311 -0.867572 -0.311231 0.955805 1.107877 0.239114 
-0.565052 -0.825055 -0.253344 0.973094 0.149581 -1.065136 
-0.621375 -0.783513 -0.105160 0.999557 1.059093 0.366165 
-0.682002 -0.731350 -0.045045 1.003914 -0.447143 0.039749 
-0.731484 -0.681858 -0.014908 1.005212 -0.294576 -1.272100 
-0.783635 -0.621221 0.015252 1.005417 -0.780252 -1.130043 
-0.862655 -0.505792 0.075520 1.003301 -0.948277 -0.780142 
-0.942655 -0.333770 0.105584 1.000971 -0.248199 -1.351037 
-0.983790 -0.179325 0.283171 0.966381 1.208148 1.334362 
-0.999559 0.029696 0.396797 0.924866 -0.027408 -0.032242 
-0.978093 0.208166 0.424356 0.912414 -0.486842 1.200162 
-0.946140 0.323759 0.530522 0.854697 -0.392260 -1.166392 
-0.896186 0.443679 0.555914 0.838052 0.840756 -0.330783 
-0.847414 0.530932 0.580789 0.820308 -0.774926 -0.288264 
-0.790176 0.612880 0.628916 0.783909 -1.210636 -1.104080 
-0.718120 0.695920 0.674806 0.745208 1.326152 1.368404 
-0.645056 0.764135 0.759185 0.659427 0.225626 -1.320661 
-0.540555 0.841309 0.778623 0.636384 -0.795660 -0.440524 
-0.471593 0.881816 0.879940 0.485868 0.963582 -1.453790 
-0.399615 0.916683 0.894120 0.459420 -1.370929 -0.993030 
-0.315607 0.948890 0.907497 0.432413 0.447346 0.695167 
-0.238767 0.971077 0.920065 0.405404 0.443238 -0.147229 
-0.140629 0.990062 0.931818 0.378106 0.141027 -0.611038 
-0.051074 0.998695 0.970413 0.263891 0.734078 -0.933135 
0.028900 0.999582 0.984479 0.204956 0.560326 -0.949467 
0.177951 0.984039 0.990184 0.175329 -0.394546 0.376856 
0.275302 0.961358 0.998926 0.115804 0.840682 -1.256623 
0.369902 0.929071 1.001950 0.085774 1.288158 0.827138 
0.451909 0.892064 1.004073 0.055755 -0.039625 -0.192424 
0.504587 0.863361 1.005012 -0.034529 -0.159649 -0.580952 
0.563737 0.825954 1.003518 -0.065018 0.025526 0.032315 
0.612250 0.790664 0.997816 -0.124904 0.952883 0.884494 
0.658560 0.752528 0.988536 -0.184415 0.432954 -0.364172 
0.737191 0.675684 0.982566 -0.213572     
0.788830 0.614611 0.975713 -0.243281     
0.846248 0.532789 0.967979 -0.272316     
0.881441 0.472295 0.939607 -0.357623     
0.908175 0.418590 0.928459 -0.385551     
0.935228 0.354045 0.903661 -0.440909     
0.960531 0.278174 0.875587 -0.494476     
0.975483 0.220076 0.860361 -0.520544     
0.988486 0.151309 0.844361 -0.546085     
0.995781 0.091763 0.827608 -0.570773     
0.999998 0.001893 0.810119 -0.595165     
0.998312 -0.058075 0.791900 -0.619350     
0.993033 -0.117833 0.772968 -0.642762     
0.978424 -0.206608 0.733044 -0.688118     
0.964274 -0.264907 0.668244 -0.750948     
0.946654 -0.322252 0.622010 -0.789868     
0.921796 -0.387674 0.573537 -0.825777     
0.896891 -0.442251 0.523001 -0.858313     
0.863762 -0.503899 0.497023 -0.873562     
0.831992 -0.554787 0.416520 -0.914143     
0.797228 -0.603679 0.332674 -0.948042     
0.753052 -0.657961 0.255847 -0.971637     
0.712243 -0.701933 0.216795 -0.980725     
0.668871 -0.743378 0.157611 -0.991430     
0.615239 -0.788341 0.007646 -1.004474     
0.566860 -0.823814 -0.072664 -1.002251     
0.507852 -0.861445 -0.102696 -0.999864     
0.455282 -0.890347 -0.132644 -0.996657     
0.401074 -0.916046 -0.172388 -0.990294     
0.336021 -0.941855 -0.299236 -0.957934     
0.278939 -0.960309 -0.346723 -0.941172     
0.191499 -0.981493 -0.518216 -0.858612     
0.112451 -0.993657 -0.787034 -0.619757     
0.052665 -0.998612 -0.817034 -0.579989     
-0.017310 -0.999850 -0.834064 -0.555292     
-0.077234 -0.997013 -0.850343 -0.529947     
-0.136880 -0.990588 -0.885317 -0.468989     
-0.205829 -0.978588 -0.898986 -0.442240     
-0.264139 -0.964485 -0.911849 -0.415268     
-0.330951 -0.943648 -0.945464 -0.331301     
-0.386940 -0.922105 -0.957954 -0.293115     
-0.441537 -0.897243 -0.973813 -0.235276     
-0.503211 -0.864163 -0.991052 -0.147924     
-0.554125 -0.832434 -0.998163 -0.088870     
-0.603044 -0.797708 -1.000380 -0.058935     
-0.686970 -0.726686 -1.001695 -0.028731     
-0.729309 -0.684185 -1.002102 0.001579     
-0.775376 -0.631499 -1.001604 0.031614     
-0.811848 -0.583868 -1.000204 0.061753     
-0.845399 -0.534136 -0.997901 0.091767     
-0.880687 -0.473698 -0.994698 0.121749     
-0.907507 -0.420036 -0.990602 0.151330     
-0.934663 -0.355534 -0.985619 0.180836     
-0.954301 -0.298848 -0.977599 0.220127     
-0.970504 -0.241087 -0.970555 0.249427     
-0.984989 -0.172616 -0.947538 0.325766     
-0.993567 -0.113242 -0.933758 0.363153     
-0.998570 -0.053460 -0.918494 0.399955     
-0.999864 0.016514 -0.897349 0.445700     
-0.997074 0.076440 -0.873945 0.490308     
-0.989286 0.145991 -0.842959 0.542236     
-0.978752 0.205050 -0.808914 0.592219     
-0.964695 0.263371 -0.778302 0.631998     
-0.943911 0.330199 -0.745742 0.670098     
-0.922413 0.386206 -0.711315 0.706700     
-0.893141 0.449776 -0.675106 0.741293     
-0.864564 0.502523 -0.637210 0.774207     
-0.832875 0.553462 -0.605741 0.799018     
-0.792124 0.610360 -0.573306 0.822566     
-0.754099 0.656760 -0.522952 0.855346     
-0.713360 0.700797 -0.461843 0.889867     
-0.662598 0.748976 -0.389239 0.924241     
-0.616494 0.787360 -0.295023 0.958392     
-0.559914 0.828551 -0.227288 0.975940     
-0.509223 0.860635 -0.118854 0.993925     
-0.456700 0.889621 -0.049021 1.000493     
-0.393358 0.919385 0.031134 1.002229     
-0.337521 0.941318 0.081193 0.999697     
-0.261216 0.965280 0.121106 0.995724     
-0.193062 0.981187 0.150920 0.991881     
-0.133878 0.990998 0.200305 0.983055     
-0.064237 0.997935 0.239451 0.974024     
-0.004282 0.999991 0.316512 0.951572     
0.055690 0.998448 0.409942 0.915418     
0.125387 0.992108 0.712548 0.704242     
0.204270 0.978915 0.773012 0.638324     
0.272238 0.962230 0.797922 0.607031     
0.348264 0.937397 0.827271 0.566651     
0.422062 0.906567 0.938377 0.354943     
0.484436 0.874827 1.002600 0.030738     
0.536022 0.844204 0.994542 -0.130719     
0.585680 0.810543 0.260653 -0.965709     
0.640937 0.767593 0.153016 -0.989293     
0.685812 0.727779 -0.620102 -0.785788     
0.735035 0.678029 -0.658600 -0.753842     
0.774370 0.632733 -0.289256 0.957637     
0.810917 0.585161 0.175767 0.983859     
0.849859 0.527010 0.292287 0.955540     
0.889257 0.457408 0.386251 0.921992     
0.915085 0.403261 0.871072 0.493838     


==> figures/Delay.txt <==
t5 e5 t4 e4 t3 e3 t2 e2 t1 e1 t0 e0 
0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.1005400000 0.0069823312 0.0999900000 0.0015168627 0.0813044784 0.0043145053 0.0024616487 0.0000418471 0.0001507132 0.0000023938 0.0000502377 0.0000022236 
0.2010525000 0.0193836543 0.2004850000 0.0029997686 0.1776775000 0.0086976133 0.0563533427 0.0023710553 0.0004521396 0.0000072472 0.0001004755 0.0000044494 
0.3015375000 0.0358517226 0.3012325000 0.0060506709 0.2777775000 0.0133648317 0.1563733427 0.0131117806 0.0012057055 0.0000197653 0.0001507132 0.0000066776 
0.4020500000 0.0526565875 0.4017275000 0.0094435427 0.3803800000 0.0191226480 0.2688958427 0.0333015897 0.0037175919 0.0000654487 0.0002009509 0.0000089081 
0.5025625000 0.0646550298 0.5024750000 0.0101968237 0.4804800000 0.0234775766 0.3689158427 0.0566584739 0.0062294784 0.0001171954 0.0004521396 0.0000200949 
0.6030475000 0.0668788769 0.6029700000 0.0084499725 0.5830825000 0.0241621868 0.4814383427 0.0871191013 0.0250686266 0.0006954851 0.0007033282 0.0000313392 
0.7035600000 0.0586734016 0.7034650000 0.0083313087 0.6831825000 0.0225440548 0.5501100000 0.0865391649 0.0627469231 0.0028191012 0.0009545168 0.0000426408 
0.8040725000 0.0487150196 0.8042125000 0.0115955786 0.7857850000 0.0231010046 0.6501300000 0.0815185184 0.1569426642 0.0131941426 0.0012057055 0.0000539998 
0.9045575000 0.0466449994 0.9047075000 0.0146290866 0.8858850000 0.0259011232 0.7626525000 0.0838784280 0.2569476642 0.0308173871 0.0024616487 0.0001116544 
1.0050700000 0.0519514031 1.0054550000 0.0128412498 0.9884875000 0.0266300916 0.8626725000 0.0906222847 0.3569526642 0.0536499735 0.0037175919 0.0001707388 
1.1055550000 0.0587023617 1.1059500000 0.0090643662 1.0885875000 0.0232221325 0.9751950000 0.1013743345 0.5069601642 0.0944571437 0.0049735351 0.0002312495 
1.2060675000 0.0599513970 1.2064450000 0.0086741253 1.1911900000 0.0205976018 1.0752150000 0.0920972534 0.6069651642 0.1241348163 0.0062294784 0.0002931827 
1.3065800000 0.0562124553 1.3071925000 0.0128550838 1.2937925000 0.0217549786 1.1752350000 0.0829800339 0.7569726642 0.1695954802 0.0125091944 0.0006240619 
1.4070650000 0.0549041199 1.4076875000 0.0231665377 1.3938925000 0.0280274434 1.2877575000 0.0786406283 0.8569776642 0.1992304654 0.0187889105 0.0009899657 
1.5075775000 0.0583734144 1.5084350000 0.0321882279 1.4964950000 0.0377358583 1.3877775000 0.0774551167 0.9569826642 0.2275244867 0.0250686266 0.0013904457 
1.6080900000 0.0677496886 1.6082955985 0.0370595075 1.5965950000 0.0446840149 1.5003000000 0.0772852850 1.1069901642 0.2664640242 0.0313483427 0.0018250555 
1.7085750000 0.0820510966 1.7084150000 0.0423643077 1.6854291047 0.0485715795 1.5692494673 0.0800196610 1.2069951642 0.2897299384 0.0627469231 0.0044945876 
1.8090875000 0.0963195751 1.8091625000 0.0523804347 1.7792775000 0.0543530046 1.6692694673 0.0859054306 1.3570026642 0.3204834517 0.0941455035 0.0079516552 
1.9096000000 0.1045209969 1.9096575000 0.0655199577 1.8818800000 0.0640660493 1.7817919673 0.0934240424 1.4570076642 0.3383967623 0.1255440838 0.0121428797 
2.0100850000 0.1033651878 2.0104050000 0.0778992322 1.9819800000 0.0745897174 1.8818119673 0.0997461329 1.5570126642 0.3544901332 0.1569426642 0.0170162193 
2.1105975000 0.0966425703 2.1109000000 0.0872807239 2.0845825000 0.0831036488 1.9848647337 0.1052700723 1.7070201642 0.3757868813 0.3139355662 0.0499122841 
2.2110825000 0.0917297940 2.2116475000 0.0929181850 2.1846825000 0.0883991931 2.0754150000 0.1072038563 1.8070251642 0.3884518477 0.4709284682 0.0927654954 
2.3115950000 0.0907462196 2.3123950000 0.0926465292 2.2872850000 0.0904415974 2.1754350000 0.1081105870 1.9570326642 0.4056327165 0.6279213701 0.1405303596 
2.4121075000 0.0915724376 2.4128900000 0.0854043968 2.3898875000 0.0874157749 2.2879575000 0.1083027442 1.9785663321 0.4079411100 0.7849142721 0.1890820855 
2.5125925000 0.0924572954 2.5136375000 0.0768311366 2.4899875000 0.0809444419 2.3879775000 0.1080268786 2.0001000000 0.4102120852 0.9856248241 0.2470388834 
2.6131050000 0.0927705116 2.6141325000 0.0729057282 2.5925900000 0.0770267623 2.5005000000 0.1078490659 2.0158974835 0.4103137325 1.1863353761 0.2975815556 
2.7136175000 0.0922961505 2.7146275000 0.0722538266 2.6926900000 0.0771288199 2.6005200000 0.1094083296 2.0316949669 0.4104646939 1.3870459282 0.3399063478 
2.8141025000 0.0908760452 2.8153750000 0.0726265905 2.7952925000 0.0784903353 2.7005400000 0.1140359114 2.1501760930 0.4128247912 1.5877564802 0.3739450475 
2.9146425000 0.0884988530 2.9158700000 0.0734463054 2.8953925000 0.0802788616 2.8130625000 0.1241011283 2.2396723017 0.4155018391 1.7158575162 0.3919086513 
3.0151275000 0.0853536067 3.0166175000 0.0742518651 2.9979950000 0.0824375382 2.9130825000 0.1381339124 2.3396773017 0.4187591798 1.8439585522 0.4080497088 
3.1156400000 0.0812273326 3.1171125000 0.0743587571 3.0980950000 0.0837918347 3.0102391787 0.1531710277 2.4896848017 0.4231189656 1.9720595883 0.4227549631 
3.2161525000 0.0757839010 3.2165975000 0.0734214088 3.2006975000 0.0836849394 3.1141717149 0.1437469126 2.5896898017 0.4251738835 2.1001606243 0.4361701289 
3.3166375000 0.0695639286 3.3173450000 0.0712118071 3.2867228131 0.0816658619 3.2141917149 0.1435152781 2.7396973017 0.4265206140 2.2282616603 0.4482464746 
3.4171500000 0.0638192907 3.4178400000 0.0677709942 3.3833800000 0.0782719407 3.3267142149 0.1526291999 2.8397023017 0.4262133443 2.3563626963 0.4588960084 
3.5176625000 0.0599138459 3.5185875000 0.0639734903 3.4834800000 0.0734896584 3.4267342149 0.1679303455 2.9397073017 0.4250537144 2.4844637324 0.4679349149 
3.6181475000 0.0589210791 3.6190825000 0.0613629361 3.5860825000 0.0686973735 3.5007000000 0.1827971339 3.0897148017 0.4222222560 2.6125647684 0.4750930672 
3.7186600000 0.0606958071 3.7195775000 0.0607818697 3.6886850000 0.0659736508 3.6007200000 0.1517868897 3.1897198017 0.4200963986 2.7615528596 0.4807701725 
3.8191725000 0.0629581317 3.8203250000 0.0613767545 3.7887850000 0.0658021612 3.7007400000 0.1340403669 3.3397273017 0.4175846200 2.9105409509 0.4835471566 
3.9196575000 0.0621822285 3.9208200000 0.0610629462 3.8913875000 0.0664694161 3.8132625000 0.1261543691 3.4397323017 0.4169764606 3.0595290421 0.4836106909 
4.0201700000 0.0563888430 4.0215675000 0.0584120358 3.9914875000 0.0655107064 3.9132825000 0.1267852609 3.5397373017 0.4176296448 3.2085171333 0.4814779469 
4.1206550000 0.0474932862 4.1220625000 0.0538712645 4.0940900000 0.0620396738 4.0133025000 0.1295229858 3.6897448017 0.4213674128 3.3710890980 0.4777770622 
4.2211675000 0.0401952186 4.2225575000 0.0488600999 4.1941900000 0.0568375419 4.1258250000 0.1188668711 3.7897498017 0.4256528529 3.5336610628 0.4735648916 
4.3216800000 0.0373407267 4.3233050000 0.0437546348 4.2967925000 0.0510393282 4.2258450000 0.1153767952 3.9475874504 0.4346110404 3.6962330275 0.4695449288 
4.4221650000 0.0371644428 4.4238000000 0.0375897665 4.3968925000 0.0450151162 4.3383675000 0.1153756685 4.0002000000 0.4379500663 3.8588049923 0.4663509415 
4.5226775000 0.0356458999 4.5248000000 0.0307562980 4.4994950000 0.0381302270 4.4383875000 0.1172975372 4.0553269300 0.4121614979 4.0213769570 0.4639202343 
4.6231900000 0.0309136911 4.6252950000 0.0265908084 4.5995950000 0.0324219160 4.5319910354 0.1159896177 4.1604563600 0.3702322986 4.1839489217 0.4606750813 
4.7236750000 0.0251886354 4.7257900000 0.0264087571 4.7021975000 0.0302582641 4.6423747139 0.1104370631 4.2604613600 0.3376581735 4.3465208865 0.4551396142 
4.8241875000 0.0213923880 4.8255275000 0.0268623790 4.7998134707 0.0305301988 4.7423947139 0.1095955854 4.4104688600 0.2991836648 4.5090928512 0.4466968058 
4.9247000000 0.0202315689 4.9260225000 0.0243477439 4.8948900000 0.0302767758 4.8549172139 0.1104470952 4.5104738600 0.2789843608 4.6651497490 0.4361636654 
5.0251850000 0.0208971077 5.0267700000 0.0200252097 4.9974925000 0.0289698831 4.9549372139 0.1114479103 4.6104788600 0.2622754768 4.8212066467 0.4239178612 
5.1256975000 0.0206994232 5.1272650000 0.0177291453 5.0975925000 0.0286420463 5.0135025000 0.1119400195 4.7604863600 0.2425929118 4.9772635445 0.4111963872 
5.2261825000 0.0189747633 5.2277600000 0.0174051491 5.2001950000 0.0288918799 5.1260250000 0.1127431165 4.8604913600 0.2324783936 5.1333204423 0.3997183114 
5.3266950000 0.0182318183 5.3285075000 0.0171671486 5.3002950000 0.0286815837 5.2260450000 0.1133422510 5.0104988600 0.2210143513 5.2754900884 0.3915523812 
5.4272075000 0.0186310147 5.4290025000 0.0168081499 5.4028975000 0.0290499038 5.3385675000 0.1144389429 5.1105038600 0.2154120324 5.4176597345 0.3858311291 
5.5276925000 0.0187881363 5.5297500000 0.0175124967 5.5029975000 0.0310331512 5.4385875000 0.1164697981 5.2105088600 0.2110942610 5.5598293805 0.3823968456 
5.6282050000 0.0187746475 5.6302450000 0.0182394801 5.6056000000 0.0335578446 5.5386075000 0.1154111148 5.3605163600 0.2063714826 5.7019990266 0.3807513927 
5.7287450000 0.0187708302 5.7307400000 0.0178191440 5.7057000000 0.0340408292 5.6511300000 0.1096644837 5.4605213600 0.2039973255 5.8395939613 0.3801288365 
5.8292300000 0.0187082943 5.8314875000 0.0166594558 5.8058000000 0.0325980683 5.7511500000 0.1096833693 5.6105288600 0.2011244979 5.9771888959 0.3798434865 
5.9297425000 0.0186431849 5.9319825000 0.0154142642 5.9084025000 0.0303675558 5.8636725000 0.1160821516 5.7105338600 0.1996016233 6.1147838305 0.3795970893 
6.0302275000 0.0185953384 6.0327300000 0.0146514540 6.0085025000 0.0286757551 5.9636925000 0.1277939146 5.8105388600 0.1985558855 6.2523787651 0.3794442953 
6.1307400000 0.0184985978 6.1332250000 0.0148542622 6.1111050000 0.0283105240 6.0637125000 0.1189591741 5.9329828950 0.1984803039 6.4038088728 0.3799902169 
6.2312525000 0.0187338233 6.2337200000 0.0157771214 6.2112050000 0.0297869511 6.1762350000 0.1050947584 5.9778609650 0.1989765809 6.5552389805 0.3820241274 
6.3317375000 0.0208397809 6.3334575000 0.0161372474 6.3091121040 0.0316303660 6.2762550000 0.1046671056 6.0242837940 0.1996355773 6.7066690882 0.3861944160 
6.4322500000 0.0275940184 6.4339525000 0.0156963388 6.4064000000 0.0320667930 6.3887775000 0.1151265189 6.0722513819 0.2004538005 6.8580991959 0.3929891970 
6.5327625000 0.0404203054 6.5347000000 0.0162094834 6.5065000000 0.0317119745 6.4887975000 0.1320920478 6.1462376759 0.2026512386 7.0095293036 0.4022204923 
6.6332475000 0.0570196133 6.6354475000 0.0184379011 6.6066000000 0.0332716416 6.5856105618 0.1201521735 6.2962451759 0.2120322064 7.1609594113 0.4123763415 
6.7337600000 0.0725266159 6.7359425000 0.0198558890 6.7092025000 0.0363273970 6.6981330618 0.1138858318 6.3962501759 0.2229725190 7.3123895190 0.4217707030 
6.8342725000 0.0810396011 6.8366900000 0.0178692039 6.8093025000 0.0372495883 6.7981530618 0.1170239339 6.4962551759 0.2380812987 7.4638196267 0.4291330421 
6.9347575000 0.0778141128 6.9371850000 0.0147811171 6.9119050000 0.0340687649 6.9106755618 0.1269678930 6.6462626759 0.2681144063 7.6202000786 0.4338812057 
7.0352700000 0.0648930624 7.0379325000 0.0151609547 7.0120050000 0.0308966345 7.0014000000 0.1383538702 6.7462676759 0.2921230544 7.7765805304 0.4357213511 
7.1357550000 0.0541921197 7.1384275000 0.0182277921 7.1146075000 0.0311443866 7.1139225000 0.1212340749 6.8962751759 0.3318492562 7.9329609823 0.4354817090 
7.2362675000 0.0538726620 7.2389225000 0.0184576859 7.2172100000 0.0323264483 7.2264450000 0.1149577023 6.9962801759 0.3593863913 8.0893414341 0.4346022457 
7.3367800000 0.0601028378 7.3396700000 0.0136278975 7.3173100000 0.0306532577 7.3264650000 0.1136566899 7.0962851759 0.3867105223 8.2466847007 0.4346531789 
7.4372650000 0.0644581512 7.4401650000 0.0099890740 7.4199125000 0.0277830457 7.4389875000 0.1139272406 7.2462926759 0.4257229010 8.4040279673 0.4364984862 
7.5377775000 0.0617351264 7.5409125000 0.0116721849 7.5200125000 0.0273636596 7.5265050000 0.1148123017 7.3462976759 0.4496786873 8.5613712339 0.4403105598 
7.6382900000 0.0573236157 7.6414075000 0.0199461095 7.6226150000 0.0296141851 7.6390275000 0.1177720921 7.4963051759 0.4819296299 8.7187145005 0.4456033391 
7.7387750000 0.0578001776 7.7419025000 0.0303346299 7.7227150000 0.0366572911 7.7515500000 0.1216839493 7.5963101759 0.5009856681 8.8479981653 0.4502758092 
7.8392875000 0.0638810074 7.8426500000 0.0369788217 7.8253175000 0.0453145606 7.8515700000 0.1256690676 7.6963151759 0.5183052377 8.9772818302 0.4545745093 
7.9398000000 0.0757989079 7.9421350000 0.0411106650 7.9190889397 0.0509738187 7.9640925000 0.1303536192 7.8463226759 0.5417143930 9.1065654950 0.4579994153 
8.0402850000 0.0905138531 8.0428825000 0.0483999371 8.0180100000 0.0559525430 8.0274370250 0.1337663586 7.9223438819 0.5527250564 9.2358491599 0.4602129337 
8.1407975000 0.1023327822 8.1433775000 0.0601557664 8.1181100000 0.0636181359 8.1399595250 0.1422906510 8.0004000000 0.5636309243 9.4154116321 0.4613298746 
8.2412825000 0.1060172982 8.2438725000 0.0729951481 8.2207125000 0.0737858368 8.2524820250 0.1504708666 8.0088293211 0.5635820213 9.5949741044 0.4605315353 
8.3417950000 0.1013310926 8.3446200000 0.0836363525 8.3233150000 0.0825580792 8.3525020250 0.1567871746 8.0256879633 0.5635595510 9.7745365767 0.4586529251 
8.4423075000 0.0948773173 8.4451150000 0.0909524249 8.4234150000 0.0879938432 8.4650245250 0.1624460993 8.1184104955 0.5650577957 9.9540990489 0.4571531224 
8.5427925000 0.0920819035 8.5458625000 0.0937875262 8.5260175000 0.0906966838 8.5267050000 0.1626940175 8.2027037065 0.5683908157 10.1208527037 0.4570375748 
8.6433325000 0.0923236299 8.6463575000 0.0898101197 8.6261175000 0.0899712289 8.6392275000 0.1595220767 8.3527112065 0.5774121472 10.2876063584 0.4570443172 
8.7438450000 0.0933279119 8.7468525000 0.0810879669 8.7287200000 0.0853785440 8.7517500000 0.1594996706 8.4527162065 0.5846013681 10.4543600131 0.4556478238 
8.8443300000 0.0939744545 8.8476000000 0.0749284492 8.8288200000 0.0812136185 8.8517700000 0.1617471510 8.5527212065 0.5919902359 10.6211136679 0.4517406830 
8.9448425000 0.0939080131 8.9483475000 0.0732320687 8.9314225000 0.0807460873 8.9642925000 0.1669977600 8.7027287065 0.6023426332 10.7740065499 0.4454270585 
9.0453275000 0.0929593225 9.0490950000 0.0733181351 9.0315225000 0.0819945258 9.0518100000 0.1684724513 8.8027337065 0.6081904120 10.9268994320 0.4362737521 
9.1458400000 0.0910034869 9.1495900000 0.0739777805 9.1341250000 0.0835272428 9.1643325000 0.1689622955 8.9527412065 0.6147020382 11.0797923141 0.4248672507 
9.2463525000 0.0881757733 9.2500850000 0.0748714725 9.2342250000 0.0852916548 9.2768550000 0.1742653814 9.0527462065 0.6172896550 11.2326851961 0.4126394103 
9.3468375000 0.0845480109 9.3508325000 0.0753533587 9.3368275000 0.0867183620 9.3768750000 0.1839332103 9.1527512065 0.6183690372 11.3874230482 0.4012503415 
9.4473500000 0.0797192616 9.4513275000 0.0748765282 9.4394300000 0.0867483622 9.4893975000 0.2009520036 9.3027587065 0.6171348525 11.5421609004 0.3919184320 
9.5478625000 0.0736969961 9.5510650000 0.0732361754 9.5349354740 0.0852821734 9.5049190796 0.2024156041 9.4027637065 0.6144867881 11.6968987525 0.3852574573 
9.6483475000 0.0674534717 9.6515600000 0.0702669085 9.6321225000 0.0821858115 9.5661479196 0.1879867204 9.5527712065 0.6080729781 11.8516366046 0.3813732447 
9.7488600000 0.0623425818 9.7520550000 0.0663859136 9.7322225000 0.0774168115 9.6786704196 0.1723332382 9.6527762065 0.6024160387 11.9803493630 0.3797703927 
9.8493725000 0.0596631284 9.8528025000 0.0629194234 9.8348250000 0.0719395226 9.7786904196 0.1685920079 9.7527812065 0.5958821862 12.1090621213 0.3790128070 
9.9498575000 0.0600611803 9.9532975000 0.0612584604 9.9349250000 0.0680283615 9.8912129196 0.1737582947 9.9016418533 0.5849439409 12.2377748797 0.3786347932 
10.0503700000 0.0624098711 10.0540450000 0.0614375142 10.0375275000 0.0666495072 9.9845478147 0.1839501240 10.0005000000 0.5770915141 12.3664876381 0.3783430243 
10.1508550000 0.0635696131 10.1545400000 0.0617907808 10.1376275000 0.0669634443 10.0645125000 0.1700604439 10.0032625634 0.5770607314 12.5458770749 0.3782537690 
10.2513675000 0.0603631997 10.2552875000 0.0603138756 10.2402300000 0.0665299472 10.1645325000 0.1529528032 10.0060251268 0.5770292993 12.7252665118 0.3791888090 
10.3518800000 0.0525329603 10.3557825000 0.0565054344 10.3403300000 0.0638850616 10.2770550000 0.1439258865 10.0198379438 0.5768623124 12.9046559487 0.3822652053 
10.4523650000 0.0437643444 10.4562775000 0.0515265101 10.4429325000 0.0590097833 10.3895775000 0.1424638966 10.0681828031 0.5761451938 13.0840453855 0.3888789312 
10.5528775000 0.0384888575 10.5570250000 0.0464911778 10.5430325000 0.0533371595 10.4895975000 0.1452729449 10.1372468880 0.5747411085 13.2481257818 0.3983961762 
10.6533900000 0.0373471374 10.6575200000 0.0409396510 10.6456350000 0.0471910582 10.5896175000 0.1295757225 10.2717839304 0.5705728270 13.4122061782 0.4094753195 
10.7538750000 0.0369610400 10.7582675000 0.0341319009 10.7482375000 0.0405213314 10.6896375000 0.1185368145 10.3717889304 0.5660607101 13.5762865745 0.4200115195 
10.8543875000 0.0338321184 10.8587625000 0.0281976118 10.8483375000 0.0344886352 10.8021600000 0.1125219436 10.4717939304 0.5601588564 13.7403669708 0.4283362571 
10.9549000000 0.0281479584 10.9592575000 0.0261867424 10.9509400000 0.0311722239 10.9146825000 0.1103162661 10.6218014304 0.5483656737 13.8969863898 0.4333199483 
11.0553850000 0.0231048809 11.0592475000 0.0268929940 11.0307442757 0.0306422598 11.0022000000 0.1098706088 10.7218064304 0.5384234656 14.0536058088 0.4353593229 
11.1558975000 0.0205675145 11.1597425000 0.0260586440 11.1336225000 0.0307899114 11.0300066411 0.1094509554 10.8718139304 0.5204893549 14.2102252278 0.4352570464 
11.2563825000 0.0205056804 11.2604900000 0.0221279772 11.2337225000 0.0299312620 11.1300266411 0.1089652525 10.9718189304 0.5068014476 14.3668446469 0.4344459808 
11.3568950000 0.0211029920 11.3609850000 0.0185485627 11.3363250000 0.0290669704 11.2425491411 0.1092717369 11.0718239304 0.4921249379 14.5242590280 0.4345104653 
11.4574350000 0.0199637929 11.4614800000 0.0175044496 11.4364250000 0.0292458551 11.3550716411 0.1096642768 11.2218314304 0.4692714178 14.6816734092 0.4363393623 
11.5579200000 0.0184399866 11.5622275000 0.0174073550 11.5390275000 0.0292247520 11.4550916411 0.1099073180 11.3218364304 0.4542545047 14.8390877903 0.4401314578 
11.6584325000 0.0184516609 11.6627225000 0.0169763306 11.6391275000 0.0291845985 11.5398075000 0.1089674664 11.4718439304 0.4333730471 14.9965021715 0.4454231661 
11.7589450000 0.0188103869 11.7634700000 0.0171150135 11.7417300000 0.0302777225 11.6398275000 0.1066114902 11.5718489304 0.4211859343 15.1255427912 0.4501060326 
11.8594300000 0.0188316244 11.8639650000 0.0180821840 11.8443325000 0.0324876716 11.7523500000 0.1051484506 11.6718539304 0.4107291970 15.2545834109 0.4544362818 
11.9599425000 0.0188305064 11.9644600000 0.0182421501 11.9444325000 0.0337358315 11.8648725000 0.1057154455 11.8218614304 0.3984900274 15.3836240307 0.4579112314 
12.0604275000 0.0187997409 12.0652075000 0.0173486361 12.0470350000 0.0328854588 11.9648925000 0.1088071132 11.9218664304 0.3925093271 15.5126646504 0.4601857047 
12.1609400000 0.0187240569 12.1657025000 0.0160684211 12.1471350000 0.0308860016 12.0649125000 0.1036326185 11.9862344652 0.3894655961 15.6912047813 0.4613754069 
12.2614525000 0.0186747212 12.2664500000 0.0149885030 12.2497375000 0.0288132158 12.1649325000 0.0974400555 12.0006000000 0.3888631422 15.8697449122 0.4606308911 
12.3619375000 0.0186006518 12.3669450000 0.0146754044 12.3498375000 0.0278186879 12.2774550000 0.0980583262 12.0192136355 0.3802183872 16.0482850431 0.4587708289 
12.4624500000 0.0185586503 12.4674400000 0.0153528002 12.4524400000 0.0284766135 12.3899775000 0.1069713691 12.0750545419 0.3593421112 16.2268251740 0.4572387604 
12.5629625000 0.0194089903 12.5681875000 0.0161468213 12.5525400000 0.0300855269 12.4899975000 0.1218672721 12.1750595419 0.3386456803 16.3944706128 0.4570829891 
12.6634475000 0.0233967802 12.6676725000 0.0159671131 12.6535068838 0.0309392506 12.5554899246 0.1154041208 12.3250670419 0.3366006079 16.5621160516 0.4571041605 
12.7639600000 0.0331255986 12.7684200000 0.0157542399 12.7452325000 0.0309791451 12.6555099246 0.1078833371 12.4250720419 0.3467530713 16.7297614903 0.4557760654 
12.8644725000 0.0482619779 12.8689150000 0.0172437830 12.8478350000 0.0316998279 12.7680324246 0.1115430732 12.5250770419 0.3618702998 16.8974069291 0.4519725876 
12.9649575000 0.0650318203 12.9694100000 0.0195181609 12.9504375000 0.0342660409 12.8805549246 0.1253546465 12.6750845419 0.3900267322 17.0501699994 0.4457957615 
13.0654700000 0.0779076919 13.0701575000 0.0193008114 13.0505375000 0.0361874195 12.9767043184 0.1431324870 12.7750895419 0.4114041110 17.2029330696 0.4367676828 
13.1659550000 0.0811061342 13.1706525000 0.0161383282 13.1531400000 0.0347694494 13.0651125000 0.1384635043 12.9250970419 0.4467186758 17.3556961399 0.4254413772 
13.2664675000 0.0722449222 13.2714000000 0.0144331073 13.2532400000 0.0316580433 13.1651325000 0.1308179621 13.0251020419 0.4720871345 17.5084592102 0.4132242833 
13.3669800000 0.0586527291 13.3721475000 0.0167164091 13.3558425000 0.0306159500 13.2776550000 0.1314350404 13.1251070419 0.4984701131 17.6636862668 0.4017317812 
13.4674650000 0.0527964039 13.4726425000 0.0190441846 13.4559425000 0.0316722003 13.3901775000 0.1383200504 13.2751145419 0.5387207301 17.8189133234 0.3922608536 
13.5679775000 0.0565677289 13.5733900000 0.0164192405 13.5585450000 0.0312311614 13.4901975000 0.1476303072 13.3751195419 0.5650753476 17.9741403801 0.3854605871 
13.6684900000 0.0629625720 13.6738850000 0.0111513869 13.6586450000 0.0286520073 13.5902175000 0.1324998283 13.4751245419 0.5903321812 18.1293674367 0.3814713489 
13.7689750000 0.0639625675 13.7746325000 0.0101369005 13.7612475000 0.0273921791 13.6902375000 0.1228210030 13.6251320419 0.6251662816 18.2577555440 0.3798234382 
13.8694875000 0.0592182532 13.8751275000 0.0151279009 13.8613475000 0.0283055782 13.8027600000 0.1187358061 13.7251370419 0.6460071814 18.3861436512 0.3790406665 
13.9700000000 0.0568788796 13.9756225000 0.0254543328 13.9639500000 0.0333386061 13.9152825000 0.1178437494 13.8751445419 0.6737709512 18.5145317585 0.3786547044 
14.0704850000 0.0599912654 14.0763700000 0.0343074563 14.0640500000 0.0416974495 14.0028000000 0.1178060952 13.9379222710 0.6843188998 18.6429198658 0.3783627014 
14.1709975000 0.0690008813 14.1761975485 0.0390222879 14.1666525000 0.0489451223 14.1009020709 0.1207624058 14.0007000000 0.6943721465 18.8212681845 0.3782480062 
14.2714825000 0.0828769532 14.2766025000 0.0441925338 14.2676560044 0.0543202965 14.2009220709 0.1278991577 14.0327277692 0.6746277571 18.9996165031 0.3790918087 
14.3720225000 0.0969624877 14.3770975000 0.0539729715 14.3593450000 0.0604434483 14.3134445709 0.1380265375 14.0647555384 0.6572246063 19.1779648218 0.3819948303 
14.4725350000 0.1053231688 14.4775925000 0.0668042415 14.4619475000 0.0698326833 14.4259670709 0.1483240547 14.2147630384 0.6025409397 19.3563131405 0.3883615965 
14.5730200000 0.1045011119 14.5783400000 0.0788017503 14.5620475000 0.0791372194 14.4992948927 0.1545425114 14.3147680384 0.5850181632 19.5172598554 0.3975039595 
14.6735325000 0.0979502864 14.6788350000 0.0877947255 14.6646500000 0.0860720148 14.5904175000 0.1565033559 14.4147730384 0.5771279051 19.6782065702 0.4082902228 
14.7740450000 0.0930050759 14.7795825000 0.0931149087 14.7647500000 0.0899129126 14.6904375000 0.1579876293 14.5647805384 0.5747684882 19.8391532851 0.4187593332 
14.8745300000 0.0919816163 14.8800775000 0.0926749008 14.8673525000 0.0906933714 14.8029600000 0.1590494586 14.6647855384 0.5753628259 20.0001000000 0.4272964038 
14.9750425000 0.0928142644 14.9805725000 0.0855222803 14.9674525000 0.0874997170 14.9154825000 0.1595013279 14.8147930384 0.5752199160     
15.0755275000 0.0937187908 15.0813200000 0.0772993849 15.0700550000 0.0825333801 15.0030000000 0.1595573481 14.9147980384 0.5732139179     
15.1760400000 0.0940458436 15.1818150000 0.0736887807 15.1701550000 0.0805832042 15.1155225000 0.1606680042 15.0148030384 0.5693220084     
15.2765525000 0.0935738577 15.2825625000 0.0731762937 15.2727575000 0.0813749951 15.2155425000 0.1648027175 15.1648105384 0.5600665363     
15.3770375000 0.0921429693 15.3830575000 0.0736011437 15.3753600000 0.0828255716 15.3280650000 0.1731077357 15.2648155384 0.5519541440     
15.4775500000 0.0897341139 15.4835525000 0.0744378033 15.4754600000 0.0844997253 15.4405875000 0.1857866888 15.4148230384 0.5376961806     
15.5780625000 0.0865446410 15.5843000000 0.0752182183 15.5780625000 0.0862079659 15.5281050000 0.1925452759 15.5148280384 0.5273517397     
15.6785475000 0.0823922402 15.6850475000 0.0752542439 15.6781625000 0.0868933585 15.6406275000 0.1869053902 15.6148330384 0.5168163594     
15.7790600000 0.0769207553 15.7847850000 0.0742122109 15.7807650000 0.0859637762 15.7406475000 0.1889371838 15.7648405384 0.5016322043     
15.8795725000 0.0706293695 15.8852800000 0.0718953380 15.8808650000 0.0832918460 15.8531700000 0.1990123905 15.8648455384 0.4926021550     
15.9800575000 0.0647609700 15.9857750000 0.0683476592 15.9834675000 0.0788678570 15.9656925000 0.2167121623 15.9668113846 0.4848494183     
16.0805700000 0.0606793187 16.0865225000 0.0644677127 16.0835675000 0.0735407511 16.0466420226 0.2066031214 16.0008000000 0.4826656762     
16.1810550000 0.0594876940 16.1870175000 0.0618073646 16.1861700000 0.0689314071 16.1591645226 0.1741789172 16.0074109879 0.4817051131     
16.2815675000 0.0611110639 16.2877650000 0.0611934537 16.2862700000 0.0668352853 16.2591845226 0.1584472066 16.0305494454 0.4784514087     
16.3820800000 0.0633498811 16.3882600000 0.0617396342 16.3888725000 0.0669090253 16.3717070226 0.1520758664 16.0636043848 0.4740943964     
16.4825650000 0.0626808654 16.4887550000 0.0613527766 16.4914750000 0.0670054268 16.4842295226 0.1543763754 16.1801368544 0.4614303146     
16.5830775000 0.0570102341 16.5895025000 0.0586244400 16.5915750000 0.0650791632 16.5283050000 0.1507841421 16.2801418544 0.4537904850     
16.6835900000 0.0480972956 16.6899975000 0.0540244417 16.6941775000 0.0607834634 16.6408275000 0.1367631885 16.3801468544 0.4488838588     
16.7840750000 0.0406214469 16.7907450000 0.0489587361 16.7942775000 0.0552692764 16.7408475000 0.1313737971 16.5301543544 0.4457702446     
16.8845875000 0.0375712235 16.8912400000 0.0438176140 16.8968800000 0.0493157651 16.8533700000 0.1304007696 16.6301593544 0.4457674488     
16.9851000000 0.0373348272 16.9917350000 0.0375977652 16.9969800000 0.0429571599 16.9658925000 0.1326249110 16.7801668544 0.4474731880     
17.0855850000 0.0358916862 17.0924825000 0.0307682350 17.0995825000 0.0361652473 17.0534100000 0.1262448964 16.8801718544 0.4490390884     
17.1861250000 0.0312271064 17.1929775000 0.0266353964 17.1996825000 0.0317279543 17.1659325000 0.1168925282 16.9801768544 0.4505570388     
17.2866100000 0.0254518571 17.2937250000 0.0264723148 17.3022850000 0.0306874359 17.2659525000 0.1142893168 17.1301843544 0.4524604136     
17.3871225000 0.0215444496 17.3932100000 0.0268898456 17.3967100609 0.0308900624 17.3784750000 0.1142807612 17.2301893544 0.4535601694     
17.4876350000 0.0202789481 17.4937050000 0.0243274314 17.4949775000 0.0301753301 17.4909975000 0.1151566546 17.3801968544 0.4554509150     
17.5881200000 0.0209115937 17.5944525000 0.0200150221 17.5950775000 0.0291388247 17.5726902231 0.1165650980 17.4802018544 0.4572491674     
17.6886325000 0.0207847612 17.6952000000 0.0177636819 17.6976800000 0.0292154752 17.6852127231 0.1185751158 17.5802068544 0.4597480975     
17.7891450000 0.0190833360 17.7959475000 0.0174602340 17.8002825000 0.0292727610 17.7852327231 0.1202029035 17.7302143544 0.4650864474     
17.8896300000 0.0182850292 17.8964425000 0.0172206951 17.9003825000 0.0291182372 17.8977552231 0.1222730567 17.8302193544 0.4697020684     
17.9901425000 0.0186718908 17.9969375000 0.0168826882 18.0029850000 0.0299806167 17.9992314173 0.1250173014 17.9405609272 0.4755860666     
18.0906275000 0.0188408512 18.0976850000 0.0176121255 18.1030850000 0.0322342886 18.0536100000 0.1218168293 18.0009000000 0.4790450917     
18.1911400000 0.0188275539 18.1981800000 0.0183252065 18.2056875000 0.0340662109 18.1661325000 0.1174844689 18.0106483734 0.4743687713     
18.2916525000 0.0188249450 18.2989275000 0.0178801859 18.3057875000 0.0336887078 18.2661525000 0.1178837584 18.0398934938 0.4620729502     
18.3921375000 0.0187635548 18.3994225000 0.0167096819 18.4083900000 0.0318721118 18.3786750000 0.1239114013 18.1373772282 0.4372927728     
18.4926500000 0.0186965354 18.4999175000 0.0154604947 18.5084900000 0.0297683423 18.4911975000 0.1365007603 18.2848634626 0.4315375810     
18.5931625000 0.0186486168 18.6006650000 0.0147042697 18.6110925000 0.0284671300 18.5787150000 0.1192801251 18.3848684626 0.4380149487     
18.6936475000 0.0185504759 18.7011600000 0.0149186620 18.7111925000 0.0288312624 18.6912375000 0.1040185318 18.4848734626 0.4471304176     
18.7941600000 0.0187553888 18.8019075000 0.0158401834 18.8137950000 0.0307601974 18.7912575000 0.1023039151 18.6348809626 0.4613699901     
18.8946725000 0.0207537661 18.9013925000 0.0161722741 18.9134776950 0.0319906580 18.9037800000 0.1115407985 18.7348859626 0.4707308177     
18.9951575000 0.0273002343 19.0018875000 0.0157257032 19.0064875000 0.0314765468 19.0038000000 0.1277468517 18.8848934626 0.4859492112     
19.0956700000 0.0399302799 19.1026350000 0.0162632611 19.1090900000 0.0317921401 19.0875053942 0.1118641034 18.9848984626 0.4980850502     
19.1961550000 0.0564681195 19.2031300000 0.0184946022 19.2091900000 0.0341922497 19.2000278942 0.1043061168 19.0849034626 0.5126287426     
19.2966675000 0.0721082426 19.3038775000 0.0198754292 19.3117925000 0.0370078600 19.3000478942 0.1070331495 19.2349109626 0.5396448201     
19.3971800000 0.0809591532 19.4043725000 0.0178484018 19.4118925000 0.0363433062 19.4125703942 0.1172139369 19.3349159626 0.5609576775     
19.4976650000 0.0781645350 19.5048675000 0.0147798614 19.5144950000 0.0326329891 19.4998213486 0.1287407005 19.4849234626 0.5965451288     
19.5981775000 0.0654131250 19.6056150000 0.0152113046 19.6145950000 0.0306506482 19.5789150000 0.1160485459 19.5849284626 0.6215279467     
19.6986900000 0.0544149062 19.7061100000 0.0182793983 19.7171975000 0.0319437135 19.6914375000 0.1067908825 19.6849334626 0.6465325209     
19.7991750000 0.0537470807 19.8068575000 0.0184354126 19.8172975000 0.0324334899 19.7914575000 0.1045078023 19.8349409626 0.6825076235     
19.8996875000 0.0598819004 19.9073525000 0.0135674362 19.9199000000 0.0296027893 19.9039800000 0.1047128480 19.9179704813 0.7010970790     
20.0002000000 0.0644331197 20.0081000000 0.0099765534 20.0200000000 0.0273198905 20.0040000000 0.1058017220 20.0010000000 0.7185713880     


==> figures/DelayMontCarlo.txt <==
t e min_e max_e bx by 
0.0100000000 0.1101006088 0.0688555413 0.1513456764 0.0000000000 0.8201523299 
0.0300000000 0.1100230577 0.0688969549 0.1511491606 3.0000000000 0.8201523299 
0.0500000000 0.1102081103 0.0691992896 0.1512169310     
0.0600000000 0.1103661876 0.0694139914 0.1513183838     
0.0800000000 0.1107974937 0.0699517797 0.1516432077     
0.0900000000 0.1111080174 0.0703246969 0.1518913378     
0.1100000000 0.1116550287 0.0710812918 0.1522287656     
0.1200000000 0.1124331606 0.0718556811 0.1530106400     
0.1400000000 0.1135787060 0.0735970191 0.1535603929     
0.1500000000 0.1142012341 0.0746210058 0.1537814623     
0.1700000000 0.1156654941 0.0762680549 0.1550629334     
0.1800000000 0.1167820193 0.0776134190 0.1559506196     
0.2000000000 0.1190362193 0.0801635029 0.1579089356     
0.2100000000 0.1193343063 0.0807205156 0.1579480971     
0.2300000000 0.1219553261 0.0836923452 0.1602183071     
0.2400000000 0.1230935472 0.0850841843 0.1611029101     
0.2600000000 0.1250632947 0.0874033775 0.1627232118     
0.2700000000 0.1269987699 0.0893344408 0.1646630990     
0.2900000000 0.1302999577 0.0933286428 0.1672712726     
0.3000000000 0.1296812217 0.0930118896 0.1663505538     
0.3200000000 0.1356914331 0.0995715840 0.1718112823     
0.3300000000 0.1333450836 0.0987345674 0.1679555998     
0.3500000000 0.1397164804 0.1038864514 0.1755465094     
0.3600000000 0.1433317743 0.1081064901 0.1785570586     
0.3800000000 0.1478073430 0.1135282510 0.1820864350     
0.3900000000 0.1480330270 0.1127300941 0.1833359600     
0.4100000000 0.1555055779 0.1216548306 0.1893563253     
0.4200000000 0.1525859673 0.1198811228 0.1852908119     
0.4400000000 0.1641760231 0.1309664600 0.1973855862     
0.4500000000 0.1575916414 0.1239807129 0.1912025698     
0.4700000000 0.1738775710 0.1393026315 0.2084525106     
0.4800000000 0.1660057147 0.1313501548 0.2006612747     
0.5000000000 0.1807171283 0.1458847422 0.2155495145     
0.5100000000 0.1833951432 0.1490195949 0.2177706915     
0.5300000000 0.1882124546 0.1540866642 0.2223382450     
0.5400000000 0.1933379708 0.1554555571 0.2312203845     
0.5600000000 0.1980747564 0.1598398261 0.2363096867     
0.5700000000 0.1898915357 0.1599210603 0.2198620111     
0.5900000000 0.2112292992 0.1743417902 0.2481168083     
0.6000000000 0.2134536259 0.1769488330 0.2499584188     
0.6200000000 0.2193819250 0.1865172987 0.2522465512     
0.6300000000 0.2070680388 0.1729414881 0.2411945895     
0.6500000000 0.2309697551 0.1959419126 0.2659975975     
0.6600000000 0.2311247707 0.1929323638 0.2693171776     
0.6800000000 0.2372606852 0.2039565892 0.2705647811     
0.6900000000 0.2270565384 0.1924930041 0.2616200726     
0.7100000000 0.2461086503 0.2075798580 0.2846374426     
0.7200000000 0.2500780892 0.2135536709 0.2866025076     
0.7400000000 0.2550715598 0.2141319148 0.2960112047     
0.7500000000 0.2599153041 0.2270105632 0.2928200450     
0.7700000000 0.2637989258 0.2248028376 0.3027950140     
0.7800000000 0.2572911138 0.2154926403 0.2990895873     
0.8000000000 0.2729214762 0.2363458690 0.3094970834     
0.8100000000 0.2819358313 0.2512002606 0.3126714020     
0.8300000000 0.2903550560 0.2493602621 0.3313498499     
0.8400000000 0.2846519286 0.2561378481 0.3131660092     
0.8600000000 0.2992416154 0.2627672443 0.3357159865     
0.8700000000 0.3044059392 0.2653054020 0.3435064764     
0.8900000000 0.2904156665 0.2591137623 0.3217175707     
0.9000000000 0.2840949511 0.2544419552 0.3137479470     
0.9200000000 0.3157254847 0.2837824993 0.3476684701     
0.9300000000 0.3228288716 0.2898814730 0.3557762702     
0.9500000000 0.3264721508 0.2922007477 0.3607435538     
0.9600000000 0.3241381326 0.2937909618 0.3544853035     
0.9800000000 0.3406774862 0.3089137381 0.3724412343     
0.9900000000 0.3435662576 0.3116050953 0.3755274198     
1.0100000000 0.3514018296 0.3208951114 0.3819085477     
1.0200000000 0.3453791337 0.3190132027 0.3717450648     
1.0400000000 0.3256618187 0.3058765661 0.3454470712     
1.0500000000 0.3186434803 0.2885488822 0.3487380785     
1.0700000000 0.3612019064 0.3263678147 0.3960359981     
1.0800000000 0.3757033641 0.3379656940 0.4134410343     
1.1000000000 0.3905136080 0.3538344664 0.4271927496     
1.1100000000 0.3911450433 0.3542317162 0.4280583704     
1.1300000000 0.3919344133 0.3594787137 0.4243901129     
1.1400000000 0.3956291568 0.3682529455 0.4230053682     
1.1600000000 0.4165439525 0.3824402619 0.4506476431     
1.1700000000 0.4201375706 0.3767434393 0.4635317019     
1.1900000000 0.4149889979 0.3873822115 0.4425957844     
1.2000000000 0.4174883180 0.3908625200 0.4441141159     
1.2200000000 0.4255514781 0.4014532023 0.4496497538     
1.2300000000 0.4247678245 0.3999971163 0.4495385326     
1.2500000000 0.4149368331 0.3726664330 0.4572072331     
1.2600000000 0.4180408317 0.3600797207 0.4760019428     
1.2800000000 0.4531084032 0.3959842388 0.5102325677     
1.2900000000 0.4648072825 0.4176272826 0.5119872824     
1.3100000000 0.4737751678 0.4361181218 0.5114322138     
1.3200000000 0.4766613456 0.4431463181 0.5101763732     
1.3400000000 0.4763285953 0.4485672130 0.5040899776     
1.3500000000 0.4753276695 0.4472034138 0.5034519252     
1.3700000000 0.4881432172 0.4510652791 0.5252211554     
1.3800000000 0.4905673421 0.4499520166 0.5311826676     
1.4000000000 0.4975078828 0.4575464997 0.5374692659     
1.4100000000 0.5038741342 0.4667546873 0.5409935811     
1.4300000000 0.5121261178 0.4826030607 0.5416491748     
1.4400000000 0.5135570259 0.4857666530 0.5413473988     
1.4600000000 0.5245694525 0.4945932766 0.5545456284     
1.4700000000 0.5308393440 0.4978919439 0.5637867440     
1.4900000000 0.5378137805 0.5057744889 0.5698530720     
1.5000000000 0.5431912790 0.5134217242 0.5729608337     
1.5200000000 0.5515645104 0.5125943746 0.5905346463     
1.5300000000 0.5469134395 0.5087025733 0.5851243057     
1.5500000000 0.5116981151 0.4658094205 0.5575868097     
1.5600000000 0.4860422963 0.4366906617 0.5353939309     
1.5800000000 0.4457090954 0.3956222431 0.4957959478     
1.5900000000 0.4562459586 0.4160271974 0.4964647197     
1.6100000000 0.4968050023 0.4678622554 0.5257477493     
1.6200000000 0.5280464225 0.5004325217 0.5556603232     
1.6400000000 0.5714920827 0.5399110676 0.6030730978     
1.6500000000 0.5772351121 0.5521818319 0.6022883923     
1.6700000000 0.5917552544 0.5589469688 0.6245635401     
1.6800000000 0.5987964999 0.5632583221 0.6343346776     
1.7000000000 0.6069782960 0.5688343540 0.6451222381     
1.7100000000 0.6052011558 0.5689662178 0.6414360937     
1.7300000000 0.6008735575 0.5658372806 0.6359098343     
1.7400000000 0.6009098781 0.5630177797 0.6388019766     
1.7600000000 0.6049654991 0.5682087843 0.6417222140     
1.7700000000 0.6069358819 0.5744850296 0.6393867343     
1.7900000000 0.6154895632 0.5804003862 0.6505787403     
1.8000000000 0.6209676213 0.5847494207 0.6571858219     
1.8200000000 0.6372410484 0.6010928934 0.6733892033     
1.8300000000 0.6389991440 0.6070160890 0.6709821990     
1.8500000000 0.6612858768 0.6195555713 0.7030161822     
1.8600000000 0.6699788779 0.6263354450 0.7136223108     
1.8800000000 0.6602139107 0.6199442340 0.7004835875     
1.8900000000 0.6515030163 0.6180743030 0.6849317295     
1.9100000000 0.6458105512 0.6181479938 0.6734731085     
1.9200000000 0.6493516475 0.6193399070 0.6793633879     
1.9400000000 0.6644104681 0.6342675169 0.6945534194     
1.9500000000 0.6719542327 0.6432740772 0.7006343881     
1.9700000000 0.6832696157 0.6642960359 0.7022431955     
1.9800000000 0.6817563074 0.6609851298 0.7025274850     
2.0000000000 0.6917065329 0.6653979842 0.7180150816     
2.0100000000 0.6916816782 0.6625451704 0.7208181860     
2.0300000000 0.6771306275 0.6509777797 0.7032834754     
2.0400000000 0.6708185368 0.6490658516 0.6925712220     
2.0600000000 0.6656943399 0.6251221232 0.7062665566     
2.0700000000 0.6631213752 0.6071749195 0.7190678310     
2.0900000000 0.6689149068 0.5977794923 0.7400503214     
2.1000000000 0.6901446779 0.6232290490 0.7570603069     
2.1200000000 0.7304645750 0.6756646272 0.7852645227     
2.1300000000 0.7393150699 0.6865765239 0.7920536159     
2.1500000000 0.7444900292 0.6928675992 0.7961124592     
2.1600000000 0.7449420048 0.7004367806 0.7894472291     
2.1800000000 0.7467032042 0.7023725939 0.7910338145     
2.1900000000 0.7469176616 0.7027706997 0.7910646236     
2.2100000000 0.7525774444 0.7167174415 0.7884374473     
2.2200000000 0.7587205171 0.7272642569 0.7901767773     
2.2400000000 0.7755651903 0.7446360343 0.8064943463     
2.2500000000 0.7763100370 0.7482241410 0.8043959330     
2.2700000000 0.7727028003 0.7432161279 0.8021894728     
2.2800000000 0.7746121064 0.7491552793 0.8000689335     
2.3000000000 0.7790028452 0.7507305445 0.8072751459     
2.3100000000 0.7861332088 0.7580062449 0.8142601726     
2.3300000000 0.8002071838 0.7681484249 0.8322659427     
2.3400000000 0.8044635134 0.7733630722 0.8355639546     
2.3600000000 0.8046700259 0.7781960716 0.8311439803     
2.3700000000 0.8018309375 0.7745615405 0.8291003345     
2.3900000000 0.7978412326 0.7671565674 0.8285258979     
2.4000000000 0.7961277773 0.7648722755 0.8273832791     
2.4200000000 0.7907344400 0.7554041243 0.8260647557     
2.4300000000 0.7858874614 0.7436198770 0.8281550458     
2.4500000000 0.7855048347 0.7362666966 0.8347429727     
2.4600000000 0.7913418463 0.7420807068 0.8406029858     
2.4800000000 0.8179786860 0.7673727792 0.8685845929     
2.4900000000 0.8172792666 0.7619112427 0.8726472904     
2.5100000000 0.8035119565 0.7402220132 0.8668018998     
2.5200000000 0.8016513641 0.7457309651 0.8575717631     
2.5400000000 0.8092623162 0.7753982573 0.8431263751     
2.5500000000 0.8158538014 0.7856648052 0.8460427976     
2.5700000000 0.8344298914 0.8038486322 0.8650111506     
2.5800000000 0.8443995499 0.8151612342 0.8736378655     
2.6000000000 0.8487049175 0.8196122255 0.8777976095     
2.6100000000 0.8414927497 0.8129380910 0.8700474084     
2.6300000000 0.8214848031 0.7989215942 0.8440480119     
2.6400000000 0.8142752911 0.7874397820 0.8411108002     
2.6600000000 0.8114704283 0.7774115463 0.8455293103     
2.6700000000 0.8142665957 0.7802783214 0.8482548701     
2.6900000000 0.8224865013 0.7879448225 0.8570281802     
2.7000000000 0.8276231292 0.7931965944 0.8620496640     
2.7200000000 0.8358251729 0.7979792406 0.8736711052     
2.7300000000 0.8391945561 0.7982579951 0.8801311171     
2.7500000000 0.8476551019 0.8032034818 0.8921067221     
2.7600000000 0.8526348804 0.8068897379 0.8983800229     
2.7800000000 0.8640210439 0.8170090283 0.9110330595     
2.7900000000 0.8698889736 0.8223649525 0.9174129948     
2.8100000000 0.8794728709 0.8309351782 0.9280105637     
2.8200000000 0.8839192636 0.8357157489 0.9321227783     
2.8400000000 0.8923067199 0.8472627239 0.9373507160     
2.8500000000 0.8961990287 0.8530757472 0.9393223102     
2.8700000000 0.9004363893 0.8604013063 0.9404714722     
2.8800000000 0.9018735783 0.8612893404 0.9424578161     
2.9000000000 0.9124142311 0.8712110540 0.9536174081     
2.9100000000 0.9213930600 0.8817557271 0.9610303929     
2.9300000000 0.9368482876 0.8996445711 0.9740520041     
2.9400000000 0.9391821632 0.9023896009 0.9759747254     
2.9600000000 0.9390149846 0.9063343124 0.9716956569     
2.9700000000 0.9390519507 0.9082441552 0.9698597463     
2.9900000000 0.9430908023 0.9129774940 0.9732041107     
3.0000000000 0.9521109228 0.9270375480 0.9771842976     


==> figures/ThresholdMontCarlo.txt <==
t e emin emax tb b bmin bmax 
0.0000000000 0.0033728167 0.0030978809 0.0036477524 0.0100000000 0.1176774028 0.0678387190 0.1675160865 
0.0100000000 0.0058103231 0.0054303584 0.0061902878 0.4900000000 0.1176774028 0.0678387190 0.1675160865 
0.0200000000 0.0080117381 0.0075510045 0.0084724717         
0.0300000000 0.0095860841 0.0088433893 0.0103287788         
0.0400000000 0.0115777214 0.0107372125 0.0124182302         
0.0500000000 0.0138143878 0.0128843523 0.0147444233         
0.0600000000 0.0159786080 0.0152003769 0.0167568392         
0.0700000000 0.0183594328 0.0172643031 0.0194545625         
0.0800000000 0.0207840136 0.0197611200 0.0218069072         
0.0900000000 0.0231889434 0.0220861070 0.0242917798         
0.1000000000 0.0252204409 0.0241698764 0.0262710054         
0.1100000000 0.0278899036 0.0267129867 0.0290668205         
0.1200000000 0.0301704005 0.0290171964 0.0313236047         
0.1300000000 0.0325179220 0.0312483787 0.0337874653         
0.1400000000 0.0350840559 0.0337833849 0.0363847268         
0.1500000000 0.0378750940 0.0365879577 0.0391622303         
0.1600000000 0.0403271867 0.0391108528 0.0415435206         
0.1700000000 0.0427268030 0.0414011757 0.0440524303         
0.1800000000 0.0454265073 0.0441210110 0.0467320036         
0.1900000000 0.0479046260 0.0465486609 0.0492605911         
0.2000000000 0.0506392461 0.0492515609 0.0520269314         
0.2100000000 0.0530584332 0.0516174868 0.0544993796         
0.2200000000 0.0559472272 0.0544643138 0.0574301406         
0.2300000000 0.0584223360 0.0567905317 0.0600541404         
0.2400000000 0.0610871805 0.0594888536 0.0626855073         
0.2500000000 0.0634824740 0.0618547519 0.0651101962         
0.2600000000 0.0666340010 0.0650769096 0.0681910924         
0.2700000000 0.0693990626 0.0677322721 0.0710658530         
0.2800000000 0.0719026308 0.0700814308 0.0737238307         
0.2900000000 0.0745379545 0.0725575698 0.0765183391         
0.3000000000 0.0772729847 0.0753991288 0.0791468405         
0.3100000000 0.0800275873 0.0779915337 0.0820636408         
0.3200000000 0.0823736435 0.0803023702 0.0844449168         
0.3300000000 0.0851277014 0.0833821645 0.0868732384         
0.3400000000 0.0879354637 0.0859593204 0.0899116070         
0.3500000000 0.0908864383 0.0889331514 0.0928397252         
0.3600000000 0.0933206655 0.0912317661 0.0954095650         
0.3700000000 0.0969774766 0.0945499277 0.0994050256         
0.3800000000 0.0996569011 0.0975008169 0.1018129854         
0.3900000000 0.1029592132 0.1003771995 0.1055412269         
0.4000000000 0.1051917486 0.1030136602 0.1073698369         
0.4100000000 0.1077703250 0.1053586549 0.1101819951         
0.4200000000 0.1099860600 0.1071554018 0.1128167182         
0.4300000000 0.1130861143 0.1100571384 0.1161150901         
0.4400000000 0.1155235319 0.1117693590 0.1192777048         
0.4500000000 0.1185655706 0.1141767228 0.1229544184         
0.4600000000 0.1221537113 0.1194724719 0.1248349507         
0.4700000000 0.1246594030 0.1214264515 0.1278923545         
0.4800000000 0.1272658924 0.1239350126 0.1305967721         
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                
                


==> figures/TradeOff.txt <==
N e max_e min_e 
1.0000000000 0.5884113742 0.6147499206 0.5620728279 
2.0000000000 0.5897678678 0.6254217518 0.5541139837 
3.0000000000 0.5793479920 0.6112980816 0.5473979025 
4.0000000000 0.5621144128 0.6070645859 0.5171642398 
5.0000000000 0.5494746824 0.6008887434 0.4980606215 
6.0000000000 0.5369154681 0.5889760631 0.4848548732 
7.0000000000 0.5337579593 0.5898720605 0.4776438581 
8.0000000000 0.5262732414 0.5864403129 0.4661061699 
9.0000000000 0.5094179292 0.5745897714 0.4442460869 
10.0000000000 0.5098766354 0.5692380714 0.4505151994 
11.0000000000 0.5031068594 0.5710676137 0.4351461050 
12.0000000000 0.4827542258 0.5544883276 0.4110201240 
13.0000000000 0.4710146708 0.5356903186 0.4063390230 
14.0000000000 0.4746273632 0.5428183598 0.4064363666 
15.0000000000 0.4477095812 0.5244151361 0.3710040262 
16.0000000000 0.4446067076 0.5262434726 0.3629699426 
17.0000000000 0.4383595128 0.5214084588 0.3553105669 
18.0000000000 0.4311128296 0.5080588304 0.3541668289 
19.0000000000 0.4295477686 0.5017279679 0.3573675693 
20.0000000000 0.4089100287 0.4818303861 0.3359896713 
21.0000000000 0.4178359825 0.4875899213 0.3480820437 
22.0000000000 0.4233918194 0.5081086726 0.3386749661 
23.0000000000 0.3975807931 0.4718853861 0.3232762001 
24.0000000000 0.3978273686 0.4757951653 0.3198595719 
25.0000000000 0.3946420996 0.4742979734 0.3149862258 
26.0000000000 0.3903226101 0.4736961584 0.3069490618 
27.0000000000 0.3723535795 0.4632695275 0.2814376315 
28.0000000000 0.3622265634 0.4446997330 0.2797533937 
29.0000000000 0.3686521822 0.4500161047 0.2872882596 
30.0000000000 0.3580264390 0.4461710962 0.2698817819 
31.0000000000 0.3528320343 0.4401982269 0.2654658418 
32.0000000000 0.3411421814 0.4268009843 0.2554833784 
33.0000000000 0.3558782780 0.4411911342 0.2705654218 
34.0000000000 0.3305815565 0.4112494574 0.2499136556 
35.0000000000 0.3241365012 0.4091761734 0.2390968289 
36.0000000000 0.3281977788 0.3997316402 0.2566639173 
37.0000000000 0.3252274075 0.4110128522 0.2394419629 
38.0000000000 0.3212668428 0.4060134535 0.2365202320 
39.0000000000 0.3237841625 0.4081469928 0.2394213323 
40.0000000000 0.3109814720 0.3948795680 0.2270833761 
41.0000000000 0.3001278575 0.3777001838 0.2225555312 
42.0000000000 0.3050318615 0.3890954103 0.2209683128 
43.0000000000 0.2913309767 0.3701566841 0.2125052694 
44.0000000000 0.2931757389 0.3677892561 0.2185622217 
45.0000000000 0.2964125029 0.3789000032 0.2139250026 
46.0000000000 0.2780117533 0.3565257862 0.1994977204 
47.0000000000 0.2847051321 0.3748401119 0.1945701524 
48.0000000000 0.2692113548 0.3506217700 0.1878009396 
49.0000000000 0.2620634224 0.3341472937 0.1899795511 
50.0000000000 0.2580543953 0.3298899824 0.1862188081 
51.0000000000 0.2592251302 0.3361602624 0.1822899980 
52.0000000000 0.2568534911 0.3406099000 0.1730970822 
53.0000000000 0.2604542374 0.3350644041 0.1858440707 
54.0000000000 0.2491924292 0.3207636904 0.1776211681 
55.0000000000 0.2341827138 0.3131061591 0.1552592686 
56.0000000000 0.2505496981 0.3264174975 0.1746818988 
57.0000000000 0.2484637879 0.3253883032 0.1715392727 
58.0000000000 0.2539916713 0.3400219398 0.1679614028 
59.0000000000 0.2415374268 0.3110792169 0.1719956368 
60.0000000000 0.2387825050 0.3030302875 0.1745347224 
61.0000000000 0.2235944775 0.2934325754 0.1537563796 
62.0000000000 0.2380483885 0.3121704528 0.1639263242 
63.0000000000 0.2143151825 0.2817083821 0.1469219830 
64.0000000000 0.2197446195 0.2943056864 0.1451835526 
65.0000000000 0.2218135144 0.2964275645 0.1471994642 
66.0000000000 0.2111240070 0.2740568041 0.1481912098 
67.0000000000 0.2239604299 0.2892829259 0.1586379339 
68.0000000000 0.2119699841 0.2793235207 0.1446164475 
69.0000000000 0.2034622585 0.2650304927 0.1418940242 
70.0000000000 0.2090085650 0.2757163094 0.1423008205 
71.0000000000 0.2025252169 0.2548051811 0.1502452527 
72.0000000000 0.1971273713 0.2630964275 0.1311583151 
73.0000000000 0.1967108920 0.2524628993 0.1409588848 
74.0000000000 0.2056059893 0.2712976265 0.1399143521 
75.0000000000 0.1944267227 0.2551268011 0.1337266443 
76.0000000000 0.1911044076 0.2522013668 0.1300074484 
77.0000000000 0.1951236037 0.2610843685 0.1291628389 
78.0000000000 0.1870028118 0.2456574508 0.1283481729 
79.0000000000 0.1958524598 0.2499518572 0.1417530624 
80.0000000000 0.1978639016 0.2562423035 0.1394854998 
81.0000000000 0.2042127627 0.2646555159 0.1437700095 
82.0000000000 0.1967378053 0.2554366598 0.1380389507 
83.0000000000 0.1965048049 0.2612598181 0.1317497917 
84.0000000000 0.1930800706 0.2524871073 0.1336730339 
85.0000000000 0.1927088641 0.2469983274 0.1384194008 
86.0000000000 0.1913580469 0.2517029387 0.1310131551 
87.0000000000 0.1798326908 0.2266439168 0.1330214647 
88.0000000000 0.1925294041 0.2437185313 0.1413402769 
89.0000000000 0.1830668441 0.2265010023 0.1396326860 
90.0000000000 0.1765428883 0.2179051187 0.1351806579 
91.0000000000 0.1900136865 0.2358224255 0.1442049474 
92.0000000000 0.1866821470 0.2295233704 0.1438409235 
93.0000000000 0.1835803668 0.2344341052 0.1327266284 
94.0000000000 0.1896458743 0.2286387199 0.1506530287 
95.0000000000 0.1901260372 0.2352392243 0.1450128502 
96.0000000000 0.1863503014 0.2270227674 0.1456778355 
97.0000000000 0.1805030170 0.2223952642 0.1386107697 
98.0000000000 0.1921495227 0.2375618076 0.1467372378 
99.0000000000 0.1846261925 0.2254970183 0.1437553667 
100.0000000000 0.1913167453 0.2351633977 0.1474700929 
101.0000000000 0.1899550377 0.2284345232 0.1514755521 
102.0000000000 0.1970995969 0.2429890467 0.1512101470 
103.0000000000 0.1906632978 0.2337839422 0.1475426535 
104.0000000000 0.1834809310 0.2200186217 0.1469432403 
105.0000000000 0.1792218280 0.2099128195 0.1485308366 
106.0000000000 0.1876733782 0.2286394522 0.1467073041 
107.0000000000 0.2025817165 0.2416608920 0.1635025410 
108.0000000000 0.1916873969 0.2234482320 0.1599265618 
109.0000000000 0.1911551688 0.2317933980 0.1505169396 
110.0000000000 0.1939340434 0.2294102971 0.1584577897 
111.0000000000 0.1949633644 0.2269451845 0.1629815444 
112.0000000000 0.1909528849 0.2225309887 0.1593747810 
113.0000000000 0.1877666999 0.2220700920 0.1534633078 
114.0000000000 0.1844699541 0.2124713699 0.1564685383 
115.0000000000 0.1909860461 0.2208894479 0.1610826443 
116.0000000000 0.1911141861 0.2223100565 0.1599183157 
117.0000000000 0.1962204105 0.2260639044 0.1663769165 
118.0000000000 0.2027795345 0.2372898606 0.1682692083 
119.0000000000 0.2053332217 0.2372383661 0.1734280772 
120.0000000000 0.2084726556 0.2498602626 0.1670850486 
121.0000000000 0.2033870701 0.2344740075 0.1723001327 
122.0000000000 0.2036015482 0.2322005457 0.1750025507 
123.0000000000 0.2004323942 0.2258854945 0.1749792939 
124.0000000000 0.2003848006 0.2286771068 0.1720924944 
125.0000000000 0.1905703552 0.2135174917 0.1676232187 
126.0000000000 0.1965024116 0.2266637574 0.1663410658 
127.0000000000 0.2070364476 0.2400992676 0.1739736276 
128.0000000000 0.2089692362 0.2362274329 0.1817110396 
129.0000000000 0.2077989639 0.2279486715 0.1876492563 
130.0000000000 0.2123137925 0.2377521035 0.1868754816 
131.0000000000 0.2144464527 0.2398575951 0.1890353103 
132.0000000000 0.2116011524 0.2368248266 0.1863774782 
133.0000000000 0.2193263665 0.2468328800 0.1918198530 
134.0000000000 0.2196594721 0.2461286375 0.1931903066 
135.0000000000 0.2160830371 0.2370491206 0.1951169535 
136.0000000000 0.2196055837 0.2466094576 0.1926017098 
137.0000000000 0.2167115677 0.2370692361 0.1963538992 
138.0000000000 0.2178608314 0.2405949641 0.1951266986 
139.0000000000 0.2167083527 0.2415080131 0.1919086922 
140.0000000000 0.2118544645 0.2316320249 0.1920769041 
141.0000000000 0.2208811151 0.2428849947 0.1988772354 
142.0000000000 0.2252981565 0.2502908661 0.2003054468 
143.0000000000 0.2268945571 0.2497949463 0.2039941679 
144.0000000000 0.2341335361 0.2593925132 0.2088745589 
145.0000000000 0.2300254884 0.2536171650 0.2064338118 
146.0000000000 0.2336860975 0.2538912773 0.2134809178 
147.0000000000 0.2304605155 0.2502727112 0.2106483198 
148.0000000000 0.2325978034 0.2505263380 0.2146692688 
149.0000000000 0.2353628861 0.2590058933 0.2117198790 
150.0000000000 0.2383952886 0.2559590434 0.2208315338 
151.0000000000 0.2371923716 0.2542985451 0.2200861981 
152.0000000000 0.2446210317 0.2678159383 0.2214261250 
153.0000000000 0.2427350981 0.2590876046 0.2263825916 
154.0000000000 0.2411608999 0.2615780726 0.2207437272 
155.0000000000 0.2386734436 0.2519461545 0.2254007327 
156.0000000000 0.2357166202 0.2504809843 0.2209522561 
157.0000000000 0.2273996682 0.2427200009 0.2120793355 
158.0000000000 0.2350552190 0.2552189295 0.2148915085 
159.0000000000 0.2456969564 0.2640914742 0.2273024385 
160.0000000000 0.2523463516 0.2704208359 0.2342718674 
161.0000000000 0.2547346817 0.2715803427 0.2378890207 
162.0000000000 0.2583452905 0.2778683405 0.2388222405 
163.0000000000 0.2642390363 0.2913312990 0.2371467736 
164.0000000000 0.2581990492 0.2740624166 0.2423356819 
165.0000000000 0.2605213420 0.2750257026 0.2460169814 
166.0000000000 0.2651921147 0.2806067421 0.2497774874 
167.0000000000 0.2603535572 0.2751928798 0.2455142346 
168.0000000000 0.2649438340 0.2767291520 0.2531585160 
169.0000000000 0.2659260525 0.2781206172 0.2537314878 
170.0000000000 0.2706729581 0.2828952077 0.2584507086 
171.0000000000 0.2712746542 0.2861075479 0.2564417606 
172.0000000000 0.2735210892 0.2887758734 0.2582663050 
173.0000000000 0.2715448245 0.2824434053 0.2606462437 
174.0000000000 0.2739681136 0.2883160204 0.2596202068 
175.0000000000 0.2765972961 0.2883669695 0.2648276227 
176.0000000000 0.2779701561 0.2889292018 0.2670111105 
177.0000000000 0.2770319420 0.2877993308 0.2662645532 
178.0000000000 0.2783263342 0.2940425051 0.2626101633 
179.0000000000 0.2795453065 0.2961978731 0.2628927399 
180.0000000000 0.2837697107 0.3015383338 0.2660010877 
181.0000000000 0.2848551806 0.2995655776 0.2701447835 
182.0000000000 0.2899473352 0.3074803053 0.2724143650 
183.0000000000 0.2914632724 0.3070013863 0.2759251586 
184.0000000000 0.2937988536 0.3034773553 0.2841203518 
185.0000000000 0.2957938115 0.3052160905 0.2863715325 
186.0000000000 0.2978083181 0.3072137242 0.2884029120 
187.0000000000 0.3005506099 0.3147765623 0.2863246574 
188.0000000000 0.3023920175 0.3142333200 0.2905507149 
189.0000000000 0.3022880524 0.3134071505 0.2911689543 
190.0000000000 0.3075943016 0.3202687174 0.2949198859 
191.0000000000 0.3078841121 0.3188958187 0.2968724055 
192.0000000000 0.3078519719 0.3185772270 0.2971267168 
193.0000000000 0.3105153648 0.3191166032 0.3019141265 
194.0000000000 0.3124406539 0.3200494538 0.3048318540 
195.0000000000 0.3155950456 0.3283561121 0.3028339792 
196.0000000000 0.3160709400 0.3237276405 0.3084142396 
197.0000000000 0.3176196691 0.3249303627 0.3103089756 
198.0000000000 0.3222995516 0.3321662626 0.3124328407 
199.0000000000 0.3242340220 0.3360000296 0.3124680144 
200.0000000000 0.3270555834 0.3366166078 0.3174945590 


==> figures/Update.txt <==
t0 e0 t1 e1 t2 e2 t3 e3 
0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 0.0000000000 
0.1003600000 0.0011637545 0.0291110938 0.0001722925 0.0623094500 0.0008774859 0.0249494784 0.0004669947 
0.2008500000 0.0024335770 0.0612752062 0.0002300775 0.1332167000 0.0015301131 0.0590688937 0.0019665797 
0.3014050000 0.0053326197 0.0957228125 0.0002412681 0.2098981344 0.0018096139 0.0943223437 0.0028508948 
0.4018950000 0.0085099674 0.1325274250 0.0002327593 0.2928832563 0.0020518433 0.1298384250 0.0041048904 
0.5023850000 0.0090136066 0.1714687813 0.0003732779 0.3825462375 0.0025105426 0.1657922250 0.0052635062 
0.6030050000 0.0072109971 0.2130146750 0.0008768739 0.4790013750 0.0037732413 0.2022469937 0.0059198731 
0.7034950000 0.0072589000 0.2569426250 0.0011233619 0.5832586312 0.0039030474 0.2373805000 0.0070418740 
0.8039850000 0.0106784085 0.3033795250 0.0011199817 0.6936278500 0.0045422388 0.2763130000 0.0073945259 
0.9045400000 0.0136910247 0.3523325812 0.0013023858 0.8129725000 0.0040689331 0.3123712500 0.0081097740 
1.0050300000 0.0117429252 0.4036325875 0.0012355293 0.9395099219 0.0029751082 0.3520548437 0.0086078416 
1.1055850000 0.0080065977 0.4577114500 0.0007152927 1.0742401437 0.0033994284 0.3906667250 0.0088738095 
1.2061400000 0.0077233129 0.5150838750 0.0009079155 1.2173277875 0.0030400940 0.4278732500 0.0097119072 
1.3066300000 0.0121966477 0.5768351250 0.0008510276 1.3699603625 0.0030668997 0.4690805938 0.0100831180 
1.4071200000 0.0227512382 0.6425007500 0.0009814935 1.5306737187 0.0033138825 0.5072386000 0.0106036608 
1.5076750000 0.0316607526 0.7126805938 0.0005419832 1.6967058531 0.0037195555 0.5492186000 0.0105318882 
1.6079050000 0.0364416219 0.7871807500 0.0005518161 1.8757801000 0.0036426684 0.5883393000 0.0105275003 
1.7084600000 0.0419198896 0.8665380500 0.0005302793 2.0656127500 0.0042344640 0.6293887500 0.0111343651 
1.8090150000 0.0522033577 0.9506844750 0.0007482428 2.2643502531 0.0051992770 0.6711937500 0.0104305545 
1.9095050000 0.0655721823 1.0397619000 0.0005298052 2.4732537500 0.0048886454 0.7132529000 0.0102689130 
2.0099950000 0.0780978066 1.1350942000 0.0006132905 2.6926165625 0.0064700053 0.7558203500 0.0101012120 
2.1105500000 0.0876456581 1.2387822500 0.0003210670 2.9239244375 0.0085052763 0.7989007000 0.0100589607 
2.2111050000 0.0933378270 1.3443272500 0.0003875481 3.1595505192 0.0103150027 0.8422375000 0.0104598325 
2.3115950000 0.0929399999 1.4496197500 0.0002865076 3.5806137500 0.0140318768 0.8863505500 0.0101545907 
2.4121500000 0.0854503945 1.5551647500 0.0010209328 4.0335662500 0.0155303058 0.9307246500 0.0100561515 
2.5126400000 0.0767390742 1.6599522500 0.0010130694 4.4890212500 0.0152061585 0.9756208500 0.0096666944 
2.6131300000 0.0727070700 1.7652447500 0.0007520259 4.9294612500 0.0159465706 1.0210437500 0.0094105856 
2.7137500000 0.0719642861 1.8707897500 0.0000399156 5.3849162500 0.0143550281 1.0667300000 0.0094274446 
2.8142400000 0.0722602289 1.9760822500 0.0001672352 5.8378687500 0.0125463002 1.1132132000 0.0091232412 
2.9147300000 0.0730023579 2.0816272500 0.0002757662 6.2908212500 0.0186995777 1.1579940563 0.0089843825 
3.0152850000 0.0737346895 2.1869197500 0.0000427652 6.7337637500 0.0192046298 1.2072514000 0.0087444170 
3.1157750000 0.0738048213 2.2924647500 0.0008664911 6.8404687500 0.0185911580 1.2530748750 0.0086594456 
3.2162650000 0.0728595033 2.3980097500 0.0010224365 6.8861712500 0.0178488388 1.3031767500 0.0086602730 
3.3168850000 0.0706837471 2.5035547500 0.0015654011 7.2851237500 0.0172542224 1.3520922000 0.0085808966 
3.4173750000 0.0673200783 2.6090997500 0.0009247846 7.3375762500 0.0172396156 1.3992100000 0.0085747784 
3.5178650000 0.0636566263 2.7143922500 0.0015018840 7.3835312500 0.0172359499 1.4510225000 0.0085672979 
3.6184200000 0.0611676470 2.8199372500 0.0013993606 7.4292337500 0.0173024682 1.4992096562 0.0085641463 
3.7189100000 0.0606520029 2.9252297500 0.0015241593 7.7469337500 0.0166500641 1.5518882500 0.0085548553 
3.8194650000 0.0612378045 3.0310272500 0.0014715708 8.1823687500 0.0162251503 1.5961822332 0.0085919222 
3.9200200000 0.0608724268 3.1363197500 0.0016484336 8.5545737500 0.0160637455 1.6441031312 0.0086402208 
4.0205100000 0.0581897050 3.2418647500 0.0012506050 8.6000237500 0.0152979989 1.6963581812 0.0086779147 
4.1210000000 0.0536726332 3.3474097500 0.0015820602 8.6459787500 0.0142509450 1.7490038000 0.0086191080 
4.2215550000 0.0487435901 3.4527022500 0.0017057850 8.7366812500 0.0124796149 1.8043238000 0.0084767420 
4.3220450000 0.0437420321 3.5582472500 0.0020125246 8.9173837500 0.0126904668 1.8558982812 0.0082102224 
4.4226000000 0.0376397690 3.6637922500 0.0020279010 8.9630862500 0.0115877896 1.9099727750 0.0080479634 
4.5231550000 0.0309185795 3.7693372500 0.0017665791 9.0087887500 0.0105632417 1.9648049750 0.0080669165 
4.6236450000 0.0268476551 3.8746297500 0.0022460865 9.0547437500 0.0097231007 2.0200372312 0.0081383717 
4.7242000000 0.0267343032 3.9801747500 0.0019358427 9.1004462500 0.0092955059 2.0757422812 0.0083259159 
4.8246900000 0.0271831980 4.0854672500 0.0019292467 9.2968987500 0.0122167014 2.1321438000 0.0087757010 
4.9252450000 0.0245214676 4.1910122500 0.0018924348 9.7398412500 0.0172625694 2.1864447875 0.0096476683 
5.0258000000 0.0199635355 4.2968097500 0.0019462854 10.1367962500 0.0170338282 2.2463108812 0.0097004811 
5.1262900000 0.0174488051 4.4021022500 0.0019527126 10.1822462500 0.0162284469 2.3017600000 0.0099088467 
5.2267800000 0.0170501800 4.5076472500 0.0018153488 10.2282012500 0.0156058049 2.3625568750 0.0102877446 
5.3273350000 0.0167127257 4.6129397500 0.0019063658 10.2739037500 0.0151321907 2.4216347312 0.0105159154 
5.4278900000 0.0161038683 4.7176881520 0.0015878780 10.3198587500 0.0148195535 2.4785064000 0.0116895309 
5.5283800000 0.0165514807 4.8227672500 0.0015627493 10.3653087500 0.0146775850 2.5411864000 0.0120058931 
5.6289350000 0.0171725097 4.9285647500 0.0015744364 10.4112637500 0.0146495210 2.5992329375 0.0123399063 
5.7294250000 0.0167859051 5.0341097500 0.0017104452 10.4569662500 0.0146649860 2.6628652812 0.0125020279 
5.8299150000 0.0157443348 5.1394022500 0.0019106448 10.5814187500 0.0145531914 2.7220979000 0.0131231773 
5.9304700000 0.0146392105 5.2449472500 0.0015686573 10.7643712500 0.0143949879 2.7841834375 0.0154604466 
6.0310250000 0.0139710754 5.3502397500 0.0013429956 11.2098162500 0.0141106306 2.8471196875 0.0146559283 
6.1315150000 0.0141409450 5.4557847500 0.0010530010 11.2690187500 0.0137872557 2.9104455000 0.0153901810 
6.2320700000 0.0149564834 5.5610772500 0.0011932912 11.3147212500 0.0132739900 2.9743167000 0.0170511095 
6.3323000000 0.0152474796 5.6668747500 0.0011285064 11.3604237500 0.0126185539 3.0388942875 0.0178464237 
6.4327900000 0.0148118518 5.7721672500 0.0011910057 11.6741287500 0.0132464540 3.1020909768 0.0204291198 
6.5334100000 0.0153142875 5.8777122500 0.0016256235 12.0370812500 0.0138393854 3.1661573537 0.0197700744 
6.6339000000 0.0174492743 5.9832572500 0.0012090756 12.3075312500 0.0166290421 3.2245886125 0.0207368842 
6.7343900000 0.0187578414 6.0885497500 0.0009720227 12.3534862500 0.0158119546 3.2913060625 0.0207647911 
6.8349450000 0.0167388842 6.1940947500 0.0011395841 12.3991887500 0.0148314058 3.3585850000 0.0212136604 
6.9354350000 0.0137568984 6.2986297500 0.0006215896 12.4448912500 0.0135918167 3.4262650000 0.0230550463 
7.0359900000 0.0143067570 6.4041747500 0.0004164299 12.4905937500 0.0123369217 3.4948336625 0.0222863330 
7.1365450000 0.0175099785 6.5094672500 0.0010232966 12.5365487500 0.0112898040 3.5608261250 0.0232535277 
7.2370350000 0.0177388510 6.6150122500 0.0012318541 12.5812412500 0.0105882589 3.6333530000 0.0236355206 
7.3375250000 0.0127079243 6.7205572500 0.0006303080 12.6269437500 0.0100804883 3.7006103187 0.0242186043 
7.4380800000 0.0087427139 6.8258497500 0.0005116579 12.6726462500 0.0096499092 3.7741614125 0.0255803019 
7.5385700000 0.0106271846 6.9316472500 0.0006376111 12.7186012500 0.0091899873 3.8456781000 0.0246663742 
7.6391250000 0.0193319810 7.0369397500 0.0006339398 12.7640512500 0.0087462390 3.9145017187 0.0247016855 
7.7396800000 0.0297945422 7.1424847500 0.0012404515 12.8100062500 0.0083814715 3.9901228125 0.0238723916 
7.8401700000 0.0362854916 7.2477772500 0.0006364758 12.8557087500 0.0081524662 4.0602380250 0.0233013528 
7.9404000000 0.0403641380 7.3533222500 0.0009811886 12.9016637500 0.0080417919 4.1369049000 0.0229879321 
8.0409550000 0.0477606283 7.4586147500 0.0007404234 12.9471137500 0.0080012047 4.2083229187 0.0226131067 
8.1415100000 0.0597507131 7.5644122500 0.0016518235 12.9930687500 0.0079896573 4.2831460000 0.0225745665 
8.2420000000 0.0728562458 7.6699572500 0.0013547941 13.0387712500 0.0079806023 4.3587748000 0.0225644424 
8.3425550000 0.0837717856 7.7752497500 0.0016019409 13.0847262500 0.0079747153 4.4349586187 0.0226953634 
8.4430450000 0.0913460197 7.8797847500 0.0015381263 13.1301762500 0.0079736499 4.5148059625 0.0230096692 
8.5436000000 0.0942790833 7.9850772500 0.0015884172 13.1761312500 0.0079752760 4.5891681250 0.0227153168 
8.6440900000 0.0901759012 8.0906222500 0.0013952140 13.2218337500 0.0079744238 4.6646067229 0.0222653155 
8.7446450000 0.0811624486 8.1959147500 0.0006994084 13.2672837500 0.0079730223 4.7433301729 0.0220142088 
8.8452000000 0.0747207412 8.3017122500 0.0006260381 13.3132387500 0.0079717118 4.8117878000 0.0218963576 
8.9456900000 0.0728204160 8.4072572500 0.0009162988 13.3589412500 0.0079910575 4.8915566000 0.0220252648 
9.0461800000 0.0727871543 8.5125497500 0.0006632700 13.4048962500 0.0080842157 4.9720707437 0.0217983032 
9.1467350000 0.0733579203 8.6180947500 0.0014601244 13.4503462500 0.0082302412 5.0495242500 0.0217247338 
9.2472900000 0.0741781435 8.7233872500 0.0012492275 13.4963012500 0.0083080049 5.1348161250 0.0217754401 
9.3477800000 0.0746273646 8.8289322500 0.0012011740 13.5420037500 0.0082289941 5.2136400000 0.0216316291 
9.4483350000 0.0741766822 8.9344772500 0.0014439421 13.5879587500 0.0080562416 5.3000423438 0.0208205373 
9.5485650000 0.0725978115 9.0400222500 0.0010634922 13.6334087500 0.0079184784 5.3837486000 0.0202299017 
9.6490550000 0.0697329129 9.1453147500 0.0012252670 13.6793637500 0.0078851156 5.4642670000 0.0212135562 
9.7496750000 0.0659816568 9.2508597500 0.0010051868 13.7250662500 0.0079399319 5.5529118437 0.0216544997 
9.8501650000 0.0626537801 9.3564047500 0.0010442238 13.7707687500 0.0079746758 5.6348273500 0.0235685656 
9.9506550000 0.0610680851 9.4606872500 0.0010408573 13.8164712500 0.0078768123 5.7246042250 0.0263542978 
10.0512100000 0.0612617722 9.5664847500 0.0010988192 13.8624262500 0.0076237568 5.8079280500 0.0259562815 
10.1517000000 0.0616087256 9.6717772500 0.0013543147 13.9081287500 0.0073053309 5.8952075000 0.0279553805 
10.2521900000 0.0601426793 9.7773222500 0.0009885367 13.9538312500 0.0070267330 5.9835875000 0.0257771815 
10.3528100000 0.0563628730 9.8826147500 0.0011608812 13.9995337500 0.0068635626 6.0723366500 0.0262505055 
10.4533000000 0.0514556464 9.9881597500 0.0013336027 14.0452362500 0.0068350980 6.1618241000 0.0258609078 
10.5537900000 0.0465356374 10.0937047500 0.0016864671 14.0909387500 0.0069318190 6.2520544500 0.0251690813 
10.6543450000 0.0410858917 10.1992497500 0.0013524976 14.1363017854 0.0070827340 6.3426562500 0.0282985039 
10.7548350000 0.0343813064 10.3047947500 0.0013553124 14.1815862500 0.0071696889 6.4330700635 0.0272326583 
10.8553900000 0.0284866782 10.4100872500 0.0013558931 14.2272887500 0.0070783939 6.5264784000 0.0292304354 
10.9559450000 0.0264894714 10.5156322500 0.0011282189 14.2729912500 0.0067906533 6.6193296000 0.0302168998 
11.0561750000 0.0272275292 10.6209247500 0.0012951396 14.3186937500 0.0064393286 6.7129375000 0.0292095903 
11.1566650000 0.0263862865 10.7264697500 0.0017950041 14.3646487500 0.0062195813 6.8069237500 0.0300880031 
11.2572200000 0.0223044403 10.8320147500 0.0014320566 14.4103512500 0.0062732288 6.9020519500 0.0282008383 
11.3577750000 0.0184081103 10.9375597500 0.0007872412 14.4560537500 0.0065840933 6.9935515562 0.0285926610 
11.4582650000 0.0171671713 11.0420947500 0.0006575703 14.5017562500 0.0069651542 7.0938401500 0.0288993549 
11.5588200000 0.0170103806 11.1473872500 0.0007999141 14.5477112500 0.0071811928 7.1868280000 0.0288619058 
11.6593100000 0.0164067634 11.2529322500 0.0013655980 14.5931612500 0.0071280923 7.2883205000 0.0291609727 
11.7598000000 0.0162316886 11.3582247500 0.0022769376 14.6391162500 0.0068999658 7.3869159500 0.0288169799 
11.8603550000 0.0170074192 11.4637697500 0.0025054807 14.6848187500 0.0066735453 7.4817443750 0.0288396683 
11.9609100000 0.0171652799 11.5693147500 0.0021424686 14.7307737500 0.0065730257 7.5856662500 0.0288656718 
12.0614000000 0.0163753595 11.6748597500 0.0015873288 14.7762237500 0.0065653943 7.6820096562 0.0291073934 
12.1619550000 0.0152330297 11.7804047500 0.0014172998 14.8221787500 0.0065222437 7.7871570000 0.0293115278 
12.2624450000 0.0142765379 11.8856972500 0.0017662563 14.8678812500 0.0062812835 7.8786338138 0.0299207254 
12.3630000000 0.0139792917 11.9912422500 0.0015408916 14.9135837500 0.0058390341 7.9702793812 0.0301242363 
12.4635550000 0.0145571529 12.0965347500 0.0016187879 14.9592862500 0.0052649682 8.0735944312 0.0291652019 
12.5640450000 0.0152686877 12.2023322500 0.0019375451 15.0049887500 0.0047153055 8.1774581750 0.0282287291 
12.6643400000 0.0150822769 12.3076247500 0.0015431737 15.0509437500 0.0042307531 8.2863250500 0.0277939331 
12.7648300000 0.0148608408 12.4131697500 0.0015195929 15.0963937500 0.0038162262 8.3874357812 0.0274749047 
12.8653200000 0.0162588605 12.5184622500 0.0015256830 15.1423487500 0.0033944621 8.4933034000 0.0284973020 
12.9658750000 0.0184406792 12.6229972500 0.0015802399 15.1880512500 0.0029776257 8.6002306000 0.0280655272 
13.0664300000 0.0182066982 12.7285422500 0.0017061484 15.2340062500 0.0026006344 8.7077159812 0.0286974584 
13.1669200000 0.0151037095 12.8340872500 0.0016131149 15.2794562500 0.0023408881 8.8158610313 0.0312203938 
13.2674750000 0.0134793501 12.9396322500 0.0016137875 15.3254112500 0.0022371694 8.9249756750 0.0292569133 
13.3679650000 0.0158586656 13.0449247500 0.0016005903 15.3711137500 0.0023053905 9.0298910375 0.0317513359 
13.4684550000 0.0183318399 13.1504697500 0.0021203307 15.4168162500 0.0025654248 9.1451008812 0.0313216786 
13.5690750000 0.0157449737 13.2557622500 0.0017458537 15.5525187500 0.0062142750 9.2516100000 0.0334328222 
13.6695650000 0.0101304336 13.3613072500 0.0012294173 15.5984737500 0.0061011597 9.3681100000 0.0372589402 
13.7700550000 0.0088710133 13.4671047500 0.0015087810 15.6441762500 0.0058069873 9.4659333308 0.0371142206 
13.8706100000 0.0141411745 13.5723972500 0.0013537581 15.8676287500 0.0111451864 9.5761350874 0.0428595824 
13.9711000000 0.0246742889 13.6779422500 0.0010949631 15.9605812500 0.0109214817 9.6894594750 0.0398894324 
14.0716550000 0.0335445427 13.7832347500 0.0020400543 16.0535337500 0.0120966547 9.7993480125 0.0415350092 
14.1722100000 0.0382062727 13.8887797500 0.0021067486 16.2772387500 0.0141487299 9.9197616063 0.0402334775 
14.2724400000 0.0433093616 13.9940722500 0.0015647619 16.4126887500 0.0142582329 10.0312807000 0.0391142042 
14.3729300000 0.0531682043 14.0996172500 0.0013973668 16.5486437500 0.0137078369 10.1530132000 0.0395505006 
14.4734850000 0.0662335271 14.2044047500 0.0011563879 16.5943462500 0.0129875423 10.2661740625 0.0384064492 
14.5739750000 0.0785382242 14.3096972500 0.0013490238 16.6400487500 0.0124337499 10.3846303000 0.0386338664 
14.6745300000 0.0879031307 14.4152422500 0.0012655839 16.6857512500 0.0120916554 10.5040465000 0.0384798197 
14.7750850000 0.0935125843 14.5205347500 0.0009829244 16.7317062500 0.0119303003 10.6242133625 0.0385067509 
14.8755750000 0.0932268109 14.6260797500 0.0003311633 16.7774087500 0.0118762069 10.7499457062 0.0381953636 
14.9760650000 0.0859638755 14.7313722500 0.0002142615 16.8231112500 0.0118629567 10.8668054000 0.0386181469 
15.0766200000 0.0773784141 14.8371697500 0.0010377477 16.9588137500 0.0118244004 10.9727581556 0.0386011525 
15.1771750000 0.0734003004 14.9424622500 0.0013321387 17.0047687500 0.0118927553 11.0960556056 0.0384390911 
15.2776650000 0.0726963700 15.0480072500 0.0009501729 17.0502187500 0.0119944586 11.2157175000 0.0378954199 
15.3782200000 0.0730117523 15.1535522500 0.0009711317 17.0961737500 0.0120870797 11.3403225000 0.0375230537 
15.4787100000 0.0737583133 15.2588447500 0.0012491128 17.1418762500 0.0121461899 11.4659133375 0.0368372753 
15.5792000000 0.0744870084 15.3643897500 0.0014233139 17.2778312500 0.0124761625 11.5866412000 0.0377312135 
15.6798200000 0.0745397390 15.4699347500 0.0012346062 17.5912612500 0.0118069663 11.7191837000 0.0361901413 
15.7800500000 0.0735675484 15.5754797500 0.0011093796 17.6372162500 0.0113349425 11.8416208938 0.0354816339 
15.8806050000 0.0713644224 15.6807722500 0.0010255770 17.6829187500 0.0109254156 11.9755469875 0.0354288048 
15.9810950000 0.0679591056 15.7853072500 0.0010222491 17.7288737500 0.0106201704 12.1051174000 0.0340382790 
16.0815850000 0.0642189713 15.8908522500 0.0014418772 17.7743237500 0.0104140225 12.2296648437 0.0398277528 
16.1821400000 0.0616232574 15.9961447500 0.0018001829 17.8202787500 0.0102765341 12.3663796875 0.0370712292 
16.2826950000 0.0610093662 16.1019422500 0.0007151380 17.8659812500 0.0101807740 12.4926055903 0.0390181355 
16.3831850000 0.0615505091 16.2072347500 0.0009685877 17.9114312500 0.0101421292 12.6307255903 0.0415655843 
16.4837400000 0.0612019685 16.3127797500 0.0012248213 17.9573862500 0.0101407295 12.7588139938 0.0410428860 
16.5842300000 0.0585498077 16.4180722500 0.0014914178 18.0098387500 0.0100230662 12.8928218250 0.0476259532 
16.6847200000 0.0540276078 16.5236172500 0.0009989293 18.2290437500 0.0108432132 13.0281356250 0.0440191484 
16.7853400000 0.0490572567 16.6289097500 0.0012928061 18.2744937500 0.0100861513 13.1149568062 0.0474000415 
16.8858300000 0.0440347321 16.7347072500 0.0010444341 18.3204487500 0.0095125322 13.1212069625 0.0469272945 
16.9863200000 0.0379437760 16.8402522500 0.0009015113 18.3661512500 0.0089515682 13.1269571062 0.0465097439 
17.0868750000 0.0311765907 16.9455447500 0.0013248046 18.4796062500 0.0093114000 13.1329572562 0.0460991987 
17.1873650000 0.0269732306 17.0510897500 0.0015939569 18.6375562500 0.0123001358 13.1389574062 0.0457018018 
17.2878550000 0.0267641743 17.1563822500 0.0009262107 18.7735112500 0.0136951966 13.1939637937 0.0434988426 
17.3882150000 0.0272471756 17.2619272500 0.0004684549 18.8192137500 0.0122987733 13.3306472438 0.0438917414 
17.4887050000 0.0246803256 17.3662097500 0.0004714803 18.8639062500 0.0113050362 13.5618057500 0.0432337568 
17.5891950000 0.0201184484 17.4720072500 0.0007762354 18.9096087500 0.0105797074 13.8206132500 0.0468401884 
17.6897500000 0.0175223051 17.5775522500 0.0016048989 18.9555637500 0.0099514091 14.1019257500 0.0458707044 
17.7902400000 0.0170942849 17.6828447500 0.0024022738 19.0012662500 0.0092769992 14.3441749761 0.0456544718 
17.8907950000 0.0167759229 17.7883897500 0.0024313246 19.0469687500 0.0085855046 14.6254874761 0.0471838021 
17.9913500000 0.0161616912 17.8936822500 0.0020106908 19.0926712500 0.0079810626 14.8670957500 0.0466540537 
18.0918400000 0.0165840254 17.9992272500 0.0014827174 19.1386262500 0.0075756936 15.1371557500 0.0617340901 
18.1923300000 0.0172258320 18.1047722500 0.0016597181 19.1840762500 0.0073526132 15.4072157500 0.0637006721 
18.2928850000 0.0168651178 18.2103172500 0.0018137376 19.2300312500 0.0072563733 15.6335315506 0.0949025696 
18.3934400000 0.0158287562 18.3156097500 0.0015821365 19.2757337500 0.0071982880 15.9148440506 0.0894508887 
18.4939300000 0.0147150762 18.4211547500 0.0019837669 19.3214362500 0.0071538210 16.1611332500 0.0991437023 
18.5944850000 0.0140243713 18.5266997500 0.0019753021 19.3671387500 0.0071105434 16.4424457500 0.0975304668 
18.6949750000 0.0141653713 18.6319922500 0.0017149234 19.4128412500 0.0070948796 16.7012532500 0.0936829625 
18.7954650000 0.0149736842 18.7377897500 0.0018259105 19.4587962500 0.0071087863 16.9713132500 0.0932740139 
18.8960200000 0.0152909142 18.8430822500 0.0019364572 19.5044987500 0.0071469743 17.2413732500 0.0949486869 
18.9965750000 0.0148535644 18.9476172500 0.0020546913 19.5502012500 0.0071862874 17.5029932801 0.0924387929 
19.0970650000 0.0153063808 19.0529097500 0.0019735491 19.5959037500 0.0071968137 17.7843057801 0.0891106767 
19.1976200000 0.0174151427 19.1584547500 0.0019086171 19.6418587500 0.0071818266 18.0065432500 0.0812141284 
19.2981100000 0.0187880938 19.2639997500 0.0018950236 19.6873087500 0.0072095467 18.2878557500 0.0871591329 
19.3986000000 0.0168523383 19.3695447500 0.0020429258 19.7332637500 0.0073121562 18.5466632500 0.0780695753 
19.4992200000 0.0138214777 19.4750897500 0.0025097190 19.7789662500 0.0073963340 18.7823147813 0.1043652825 
19.5997100000 0.0142542874 19.5803822500 0.0017095579 19.8249212500 0.0073592662 19.0523747813 0.0906802716 
19.7002000000 0.0174495755 19.6859272500 0.0015582703 19.8703712500 0.0072264373 19.3118332500 0.0993918446 
19.8007550000 0.0178206191 19.7912197500 0.0019889499 19.9163262500 0.0070895414 19.5818932500 0.0973118654 
19.9012450000 0.0128763518 19.8967647500 0.0014399950 19.9620287500 0.0070236723 19.8519532500 0.0946997600 
20.0018000000 0.0087791960 20.0023097500 0.0016303344 20.0077312500 0.0070277793 20.1220132500 0.0943705334 

